Adversarial Satisfiability Problem

We study the adversarial satisfiability problem, where the adversary can choose whether variables are negated in clauses or not in order to make the resulting formula unsatisfiable. This is one case of a general class of adversarial optimization problems that often arise in practice and are algorithmically much harder than the standard optimization problems. We use the cavity method to compute large deviations of the entropy in the random satisfiability problem with respect to the negation-configurations. We conclude that in the thermodynamic limit the best strategy the adversary can adopt is extremely close to simply balancing the number of times every variable is and is not negated. We also conduct a numerical study of the problem, and find that there are very strong pre-asymptotic effects that are due to the fact that for small sizes exponential and factorial growth is hardly distinguishable.

==> figures/fitp=1.dat <==
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986574863
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.524515845955887	1.7078383986575432
0.5245158459558871	1.7078383986575574
0.5245158459558871	1.7078383986575716
0.5245158459558871	1.7078383986575716
0.5245158459558871	1.7078383986575716
0.5245158459558871	1.7078383986575716
0.5245158459558871	1.7078383986575574
0.5245158459558871	1.7078383986575574
0.5245158459558872	1.7078383986575858
0.5245158459558872	1.7078383986575858
0.5245158459558872	1.7078383986576
0.5245158459558872	1.7078383986576
0.5245158459558873	1.7078383986576142
0.5245158459558873	1.7078383986576142
0.5245158459558874	1.7078383986576426
0.5245158459558875	1.7078383986576569
0.5245158459558875	1.707838398657671
0.5245158459558876	1.7078383986576853
0.5245158459558877	1.7078383986576995
0.524515845955888	1.7078383986577563
0.5245158459558881	1.7078383986577705
0.5245158459558883	1.7078383986578274
0.5245158459558884	1.7078383986578416
0.5245158459558887	1.7078383986579126
0.524515845955889	1.7078383986579553
0.5245158459558893	1.7078383986580263
0.5245158459558897	1.7078383986581258
0.5245158459558902	1.707838398658211
0.5245158459558907	1.7078383986583248
0.5245158459558913	1.7078383986584527
0.5245158459558921	1.7078383986585948
0.524515845955893	1.7078383986587653
0.524515845955894	1.7078383986589643
0.5245158459558951	1.7078383986591774
0.5245158459558964	1.7078383986594474
0.524515845955898	1.70783839865976
0.5245158459558998	1.7078383986601011
0.524515845955902	1.7078383986605132
0.5245158459559044	1.7078383986609964
0.5245158459559073	1.7078383986615506
0.5245158459559107	1.7078383986622043
0.5245158459559146	1.707838398662929
0.5245158459559193	1.7078383986638102
0.5245158459559246	1.7078383986648191
0.5245158459559309	1.7078383986659986
0.5245158459559381	1.7078383986673344
0.5245158459559467	1.707838398668926
0.5245158459559566	1.7078383986707166
0.5245158459559681	1.707838398672834
0.5245158459559817	1.7078383986752925
0.5245158459559973	1.7078383986781205
0.5245158459560156	1.7078383986814032
0.5245158459560371	1.7078383986852401
0.5245158459560619	1.7078383986896455
0.524515845956091	1.7078383986947756
0.5245158459561249	1.7078383987007157
0.5245158459561644	1.7078383987076222
0.5245158459562104	1.7078383987155945
0.5245158459562641	1.70783839872486
0.5245158459563267	1.7078383987355892
0.5245158459563998	1.707838398748038
0.5245158459564849	1.7078383987624761
0.5245158459565842	1.7078383987792165
0.5245158459566999	1.707838398798586
0.5245158459568349	1.7078383988210675
0.5245158459569923	1.707838398847116
0.5245158459571758	1.7078383988772998
0.5245158459573898	1.7078383989122727
0.5245158459576392	1.7078383989528163
0.5245158459579302	1.7078383989998116
0.5245158459582694	1.7078383990542392
0.524515845958665	1.7078383991173212
0.5245158459591263	1.7078383991904218
0.524515845959664	1.7078383992751327
0.5245158459602911	1.7078383993732587
0.5245158459610224	1.7078383994869597
0.524515845961875	1.707838399618666
0.5245158459628692	1.707838399771262
0.5245158459640284	1.707838399948045
0.5245158459653801	1.7078384001528093
0.5245158459669563	1.7078384003900169
0.5245158459687942	1.7078384006647411
0.5245158459709371	1.7078384009829364
0.5245158459734359	1.7078384013514807
0.5245158459763495	1.7078384017782895
0.5245158459797469	1.7078384022725572
0.5245158459837084	1.707838402844942
0.5245158459883276	1.7078384035077363
0.5245158459937137	1.7078384042751935
0.524515845999994	1.707838405163784
0.524515846007317	1.7078384061925647
0.524515846015856	1.7078384073836474
0.5245158460258127	1.7078384087625267
0.5245158460374224	1.707838410358704
0.5245158460509597	1.707838412206371
0.5245158460667446	1.7078384143450194
0.5245158460851502	1.7078384168203513
0.5245158461066118	1.7078384196852028
0.5245158461316366	1.707838423000652
0.5245158461608163	1.7078384268374123
0.5245158461948406	1.707838431277139
0.524515846234514	1.7078384364143346
0.5245158462807743	1.7078384423582094
0.5245158463347153	1.7078384492349983
0.524515846397612	1.7078384571906184
0.5245158464709514	1.707838466393767
0.5245158465564673	1.7078384770394024
0.5245158466561816	1.7078384893528522
0.5245158467724512	1.7078385035943953
0.5245158469080251	1.7078385200648896
0.5245158470661082	1.7078385391118758
0.5245158472504379	1.70783856113691
0.5245158474653716	1.7078385866038133
0.5245158477159909	1.7078386160483703
0.5245158480082203	1.70783865008935
0.5245158483489685	1.7078386894414166
0.5245158487462909	1.7078387349297444
0.5245158492095806	1.7078387875071996
0.5245158497497903	1.7078388482738731
0.5245158503796906	1.7078389184997036
0.5245158511141731	1.707838999650619
0.5245158519706015	1.7078390934185634
0.5245158529692222	1.707839201756137
0.5245158541336437	1.7078393269165488
0.5245158554913935	1.7078394714995184
0.5245158570745699	1.7078396385043888
0.5245158589206006	1.7078398313909773
0.5245158610731268	1.7078400541498837
0.524515863583036	1.707840311383471
0.5245158665096643	1.7078406083987971
0.5245158699221992	1.7078409513148856
0.5245158739013156	1.7078413471860543
0.5245158785410825	1.707841804143726
0.5245158839511874	1.707842331559732
0.5245158902595288	1.7078429402339594
0.5245158976152401	1.7078436426102712
0.524515906192215	1.7078444530246486
0.5245159161932188	1.7078453879905453
0.5245159278546813	1.707846466526604
0.5245159414522861	1.707847710533457
0.5245159573074881	1.7078491452263762
0.5245159757951124	1.7078507996322045
0.5245159973522152	1.707852707159958
0.5245160224884151	1.7078549062558253
0.5245160517979411	1.7078574411548146
0.5245160859736787	1.7078603627430766
0.5245161258235496	1.7078637295472845
0.5245161722896089	1.7078676088686962
0.5245162264703146	1.7078720780836605
0.5245162896464919	1.7078772261337605
0.524516363311608	1.7078831552330627
0.5245164492070735	1.7078899828235237
0.5245165493634011	1.7078978438137327
0.5245166661481973	1.7079068931411712
0.5245168023221188	1.7079173087038342
0.5245169611041148	1.7079292947129403
0.5245171462474959	1.7079430855259545
0.5245173621286261	1.7079589500268924
0.5245176138503287	1.707977196629649
0.5245179073624476	1.7079981789908132
0.5245182496024066	1.7080223025291943
0.5245186486590786	1.7080500318623066
0.5245191139638286	1.7080818992845792
0.5245196565132266	1.7081185144277242
0.5245202891286738	1.7081605752616085
0.5245210267590444	1.708208880614265
0.5245218868334587	1.7082643444112264
0.5245228896724597	1.708328011859109
0.524524058967241	1.708401077825453
0.5245254223381353	1.7084849076961675
0.5245270119854237	1.7085810610245282
0.5245288654476405	1.7086913183209305
0.5245310264850257	1.708817711370589
0.5245335461086283	1.7089625575071175
0.524536483778879	1.709128498313369
0.5245399088012629	1.7093185432661393
0.5245439019511415	1.7095361188881029
0.5245485573648411	1.709785124017717
0.5245539847399623	1.7100699918538673
0.524560311894546	1.710395759475638
0.5245676877423593	1.7107681455752157
0.5245762857502503	1.71119363717089
0.524586307953341	1.7116795860816367
0.5245979896148942	1.7122343159400444
0.524611604630038	1.7128672404864922
0.5246274717862165	1.7135889938156978
0.524645962008193	1.7144115731222982
0.5246675067315523	1.7153484942984498
0.5246926075656523	1.7164149604513632
0.5247218474243956	1.7176280430050426
0.5247559033202672	1.719006874493413
0.5247955610326729	1.7205728514000462
0.5248417318740024	1.7223498443995524
0.5248954717835825	1.724364412045258
0.5249580029773331	1.7266460122517628
0.5250307383646935	1.7292272037507672
0.5251153089077122	1.7321438269546299
0.5252135940312709	1.7354351502320657
0.5253277550865761	1.739143963369541
0.5254602717069959	1.7433165948461493
0.5256139806564702	1.7480028233984868
0.5257921164313764	1.753255647149297
0.5259983524066285	1.7591308653619748
0.5262368406799627	1.7656864188501533
0.5265122479239817	1.7729814256371714
0.5268297834603113	1.7810748393877152
0.5271952143833474	1.790023650680789
0.527614860853151	1.799880547292167
0.5280955626447189	1.810690952116273
0.5286446057292162	1.8224893700660534
0.5292695951976486	1.8352950033302466
0.5299782584686124	1.8491066439791837
0.5307781608760399	1.8638969311056215
0.5316763150711419	1.8796061733024683
0.5326786671371524	1.8961360911781275
0.5337894471400092	1.913344028761685
0.5350103814812182	1.9310384079483107
0.5363397803609126	1.9489764332045194
0.5377715369996956	1.9668652517127345
0.5392941060838249	1.9843678713944537
0.5408895653789293	2.001115049717229
0.5425329019756474	2.016723995192654
0.5441916950981716	2.030823993221338
0.5458263794697286	2.043087956966594
0.547391253945609	2.0532674937729993
0.5488363385428898	2.0612275898091594
0.5501100753474653	2.066975812991317
0.5511627238516229	2.070680460967886
0.5519501433927619	2.072672732034695
0.5524375220794955	2.0734299444077853
0.5526025445907116	Indeterminate

==> figures/fitp=2.dat <==
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523805948
0.524504437044189	1.6966911523805948
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523805948
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523805948
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523805948
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523805948
0.524504437044189	1.6966911523805948
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523805948
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523804242
0.524504437044189	1.696691152380538
0.524504437044189	1.6966911523804242
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523804242
0.524504437044189	1.6966911523804242
0.524504437044189	1.696691152380481
0.524504437044189	1.6966911523804242
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.524504437044189	1.696691152380481
0.5245044370441891	1.696691152380538
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523806516
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.696691152380538
0.5245044370441891	1.696691152380538
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.696691152380538
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.696691152380538
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441891	1.6966911523805948
0.5245044370441893	1.6966911523807653
0.5245044370441893	1.6966911523807084
0.5245044370441893	1.6966911523806516
0.5245044370441893	1.6966911523806516
0.5245044370441893	1.6966911523806516
0.5245044370441893	1.6966911523807084
0.5245044370441893	1.6966911523806516
0.5245044370441893	1.6966911523807084
0.5245044370441893	1.6966911523807084
0.5245044370441893	1.6966911523806516
0.5245044370441893	1.6966911523807084
0.5245044370441893	1.6966911523806516
0.5245044370441894	1.6966911523808221
0.5245044370441894	1.6966911523808221
0.5245044370441894	1.6966911523808221
0.5245044370441894	1.6966911523808221
0.5245044370441894	1.6966911523807653
0.5245044370441894	1.6966911523807653
0.5245044370441894	1.6966911523807653
0.5245044370441894	1.6966911523807653
0.5245044370441895	1.696691152380879
0.5245044370441895	1.6966911523809358
0.5245044370441895	1.696691152380879
0.5245044370441895	1.696691152380879
0.5245044370441895	1.6966911523809358
0.5245044370441895	1.696691152380879
0.5245044370441895	1.6966911523809358
0.5245044370441896	1.6966911523809927
0.5245044370441896	1.6966911523809927
0.5245044370441896	1.6966911523809927
0.5245044370441896	1.6966911523809358
0.5245044370441896	1.6966911523809927
0.5245044370441897	1.6966911523811063
0.5245044370441897	1.6966911523811063
0.5245044370441897	1.6966911523811063
0.5245044370441897	1.6966911523811632
0.5245044370441897	1.6966911523811063
0.5245044370441898	1.6966911523811632
0.5245044370441898	1.6966911523811632
0.5245044370441898	1.6966911523811632
0.5245044370441898	1.69669115238122
0.5245044370441899	1.6966911523812769
0.5245044370441899	1.6966911523813337
0.5245044370441899	1.6966911523813337
0.52450443704419	1.6966911523813337
0.52450443704419	1.6966911523813906
0.52450443704419	1.6966911523813906
0.5245044370441901	1.6966911523815043
0.5245044370441901	1.6966911523815043
0.5245044370441901	1.696691152381561
0.5245044370441903	1.696691152381561
0.5245044370441903	1.696691152381561
0.5245044370441904	1.6966911523816748
0.5245044370441904	1.6966911523816748
0.5245044370441904	1.6966911523817316
0.5245044370441905	1.6966911523817885
0.5245044370441905	1.6966911523818453
0.5245044370441906	1.6966911523819022
0.5245044370441906	1.6966911523818453
0.5245044370441907	1.6966911523820158
0.5245044370441907	1.6966911523820158
0.5245044370441908	1.6966911523820727
0.5245044370441908	1.6966911523820727
0.5245044370441909	1.6966911523822432
0.524504437044191	1.6966911523823
0.524504437044191	1.6966911523822432
0.5245044370441911	1.6966911523824137
0.5245044370441913	1.6966911523824706
0.5245044370441913	1.6966911523825274
0.5245044370441914	1.6966911523825843
0.5245044370441915	1.696691152382698
0.5245044370441916	1.6966911523827548
0.5245044370441916	1.6966911523827548
0.5245044370441917	1.6966911523828685
0.5245044370441918	1.6966911523829822
0.5245044370441919	1.6966911523830959
0.524504437044192	1.6966911523831527
0.5245044370441921	1.6966911523832664
0.5245044370441923	1.69669115238338
0.5245044370441924	1.696691152383437
0.5245044370441925	1.6966911523835506
0.5245044370441926	1.6966911523836643
0.5245044370441927	1.6966911523837211
0.5245044370441928	1.6966911523838348
0.524504437044193	1.6966911523840622
0.5245044370441931	1.696691152384119
0.5245044370441933	1.696691152384176
0.5245044370441934	1.6966911523843464
0.5245044370441936	1.696691152384517
0.5245044370441937	1.6966911523845738
0.5245044370441939	1.6966911523848012
0.524504437044194	1.6966911523849149
0.5245044370441942	1.6966911523850285
0.5245044370441945	1.696691152385256
0.5245044370441946	1.6966911523853696
0.5245044370441948	1.6966911523855401
0.524504437044195	1.6966911523857107
0.5245044370441952	1.696691152385938
0.5245044370441955	1.6966911523861654
0.5245044370441957	1.696691152386279
0.5245044370441959	1.6966911523864496
0.5245044370441961	1.696691152386677
0.5245044370441964	1.6966911523868475
0.5245044370441967	1.6966911523871318
0.5245044370441969	1.6966911523873023
0.5245044370441972	1.6966911523876433
0.5245044370441975	1.6966911523878139
0.5245044370441978	1.696691152388098
0.5245044370441981	1.6966911523883255
0.5245044370441985	1.6966911523886097
0.5245044370441987	1.696691152388837
0.5245044370441991	1.6966911523891781
0.5245044370441995	1.6966911523894623
0.5245044370441998	1.6966911523897465
0.5245044370442001	1.696691152389974
0.5245044370442006	1.6966911523904287
0.524504437044201	1.6966911523907697
0.5245044370442014	1.696691152391054
0.5245044370442018	1.696691152391395
0.5245044370442022	1.696691152391793
0.5245044370442028	1.6966911523922477
0.5245044370442032	1.6966911523926456
0.5245044370442037	1.6966911523929866
0.5245044370442042	1.6966911523934414
0.5245044370442048	1.6966911523938961
0.5245044370442054	1.6966911523943509
0.5245044370442059	1.6966911523948056
0.5245044370442065	1.6966911523952035
0.5245044370442071	1.6966911523958288
0.5245044370442077	1.6966911523962267
0.5245044370442083	1.6966911523967383
0.524504437044209	1.6966911523973636
0.5245044370442098	1.696691152397932
0.5245044370442105	1.6966911523985004
0.5245044370442112	1.6966911523991257
0.524504437044212	1.6966911523998078
0.5245044370442128	1.6966911524003763
0.5245044370442137	1.6966911524010584
0.5245044370442145	1.6966911524017405
0.5245044370442153	1.6966911524024226
0.5245044370442163	1.6966911524033321
0.5245044370442172	1.6966911524040142
0.5245044370442182	1.69669115240481
0.5245044370442192	1.6966911524056059
0.5245044370442203	1.6966911524064585
0.5245044370442214	1.696691152407368
0.5245044370442226	1.6966911524082207
0.5245044370442238	1.6966911524093007
0.5245044370442249	1.6966911524101533
0.5245044370442262	1.6966911524112334
0.5245044370442274	1.6966911524121997
0.5245044370442289	1.6966911524132797
0.5245044370442302	1.6966911524143597
0.5245044370442317	1.6966911524155535
0.5245044370442331	1.6966911524166903
0.5245044370442347	1.696691152417884
0.5245044370442363	1.6966911524192483
0.524504437044238	1.6966911524204988
0.5245044370442397	1.6966911524218062
0.5245044370442414	1.6966911524232273
0.5245044370442432	1.6966911524246484
0.5245044370442451	1.6966911524261263
0.5245044370442471	1.696691152427661
0.5245044370442491	1.6966911524293096
0.5245044370442512	1.6966911524309012
0.5245044370442534	1.6966911524326065
0.5245044370442556	1.6966911524343686
0.524504437044258	1.6966911524361876
0.5245044370442603	1.6966911524380635
0.5245044370442629	1.6966911524399393
0.5245044370442654	1.6966911524419857
0.5245044370442681	1.696691152444032
0.5245044370442709	1.6966911524461352
0.5245044370442736	1.6966911524483521
0.5245044370442766	1.6966911524506259
0.5245044370442796	1.6966911524529564
0.5245044370442828	1.6966911524554007
0.5245044370442861	1.6966911524579018
0.5245044370442895	1.6966911524605734
0.524504437044293	1.6966911524631882
0.5245044370442966	1.6966911524660304
0.5245044370443004	1.6966911524688726
0.5245044370443043	1.6966911524718853
0.5245044370443083	1.6966911524749548
0.5245044370443124	1.6966911524780812
0.5245044370443167	1.6966911524813213
0.5245044370443211	1.696691152484675
0.5245044370443257	1.6966911524881994
0.5245044370443305	1.6966911524917805
0.5245044370443355	1.696691152495589
0.5245044370443405	1.6966911524993407
0.5245044370443458	1.6966911525034334
0.5245044370443512	1.6966911525074693
0.5245044370443569	1.6966911525117325
0.5245044370443628	1.6966911525161663
0.5245044370443688	1.696691152520657
0.524504437044375	1.696691152525375
0.5245044370443815	1.6966911525302635
0.5245044370443882	1.6966911525352657
0.5245044370443951	1.6966911525403816
0.5245044370444023	1.696691152545725
0.5245044370444097	1.6966911525513524
0.5245044370444174	1.6966911525569799
0.5245044370444253	1.6966911525628916
0.5245044370444335	1.6966911525689738
0.524504437044442	1.6966911525753403
0.5245044370444508	1.6966911525818205
0.5245044370444599	1.6966911525885848
0.5245044370444694	1.6966911525955197
0.5245044370444791	1.6966911526027388
0.5245044370444892	1.6966911526101853
0.5245044370444997	1.6966911526178023
0.5245044370445104	1.6966911526258173
0.5245044370445217	1.6966911526340027
0.5245044370445332	1.6966911526424724
0.5245044370445452	1.6966911526512263
0.5245044370445575	1.6966911526602075
0.5245044370445703	1.6966911526695867
0.5245044370445836	1.69669115267925
0.5245044370445973	1.6966911526891977
0.5245044370446115	1.6966911526995432
0.5245044370446261	1.696691152710116
0.5245044370446413	1.6966911527211437
0.524504437044657	1.6966911527324555
0.5245044370446733	1.696691152744279
0.5245044370446901	1.6966911527563298
0.5245044370447075	1.696691152768949
0.5245044370447255	1.6966911527818525
0.5245044370447441	1.6966911527952675
0.5245044370447635	1.6966911528091373
0.5245044370447833	1.6966911528233481
0.524504437044804	1.6966911528381843
0.5245044370448254	1.6966911528534183
0.5245044370448474	1.696691152869164
0.5245044370448703	1.6966911528854212
0.5245044370448939	1.6966911529022468
0.5245044370449184	1.6966911529196977
0.5245044370449438	1.6966911529376034
0.52450443704497	1.696691152956248
0.524504437044997	1.6966911529753474
0.524504437045025	1.696691152995129
0.524504437045054	1.6966911530155926
0.5245044370450841	1.6966911530367952
0.5245044370451151	1.696691153058623
0.5245044370451473	1.69669115308119
0.5245044370451805	1.6966911531044957
0.5245044370452149	1.6966911531285973
0.5245044370452504	1.6966911531534947
0.5245044370452873	1.696691153179188
0.5245044370453253	1.6966911532057907
0.5245044370453648	1.6966911532331892
0.5245044370454055	1.6966911532614972
0.5245044370454477	1.6966911532908853
0.5245044370454913	1.6966911533210691
0.5245044370455364	1.696691153352333
0.5245044370455831	1.69669115338462
0.5245044370456314	1.6966911534179872
0.5245044370456815	1.696691153452548
0.5245044370457331	1.6966911534880182
0.5245044370457866	1.6966911535248528
0.524504437045842	1.6966911535628242
0.5245044370458993	1.6966911536021598
0.5245044370459586	1.696691153642746
0.5245044370460199	1.6966911536846396
0.5245044370460833	1.6966911537278975
0.5245044370461489	1.6966911537725764
0.5245044370462167	1.69669115381879
0.524504437046287	1.6966911538664817
0.5245044370463596	1.6966911539158218
0.5245044370464349	1.6966911539667535
0.5245044370465126	1.6966911540193337
0.5245044370465931	1.696691154073676
0.5245044370466763	1.6966911541297804
0.5245044370467624	1.6966911541878176
0.5245044370468515	1.6966911542476737
0.5245044370469436	1.6966911543095762
0.524504437047039	1.696691154373525
0.5245044370471376	1.696691154439577
0.5245044370472396	1.6966911545077323
0.5245044370473452	1.6966911545781613
0.5245044370474544	1.6966911546510346
0.5245044370475673	1.6966911547261248
0.5245044370476842	1.6966911548038297
0.5245044370478051	1.6966911548840926
0.5245044370479303	1.6966911549669703
0.5245044370480596	1.6966911550525197
0.5245044370481935	1.6966911551409112
0.5245044370483319	1.6966911552323154
0.5245044370484753	1.6966911553266186
0.5245044370486235	1.696691155424105
0.5245044370487768	1.6966911555247748
0.5245044370489353	1.6966911556286846
0.5245044370490994	1.6966911557360618
0.5245044370492692	1.6966911558469633
0.5245044370494448	1.6966911559616165
0.5245044370496265	1.6966911560799645
0.5245044370498143	1.6966911562021778
0.5245044370500087	1.6966911563283702
0.5245044370502099	1.6966911564588827
0.5245044370504178	1.696691156593488
0.5245044370506331	1.6966911567326406
0.5245044370508557	1.6966911568763408
0.524504437051086	1.696691157024759
0.5245044370513241	1.6966911571780088
0.5245044370515706	1.6966911573363177
0.5245044370518255	1.696691157499913
0.5245044370520892	1.696691157668738
0.5245044370523619	1.6966911578431905
0.5245044370526442	1.696691158023384
0.524504437052936	1.6966911582094326
0.524504437053238	1.696691158401677
0.5245044370535503	1.6966911586001743
0.5245044370538734	1.6966911588051516
0.5245044370542077	1.6966911590169502
0.5245044370545534	1.69669115923557
0.524504437054911	1.696691159461409
0.5245044370552809	1.6966911596946375
0.5245044370556636	1.6966911599355399
0.5245044370560595	1.6966911601843435
0.524504437056469	1.6966911604413326
0.5245044370568925	1.6966911607066777
0.5245044370573306	1.696691160980663
0.5245044370577838	1.6966911612636864
0.5245044370582527	1.6966911615559752
0.5245044370587376	1.6966911618579275
0.5245044370592392	1.6966911621696568
0.524504437059758	1.696691162491561
0.5245044370602947	1.6966911628240382
0.5245044370608498	1.6966911631673156
0.524504437061424	1.6966911635219617
0.524504437062018	1.6966911638880902
0.5245044370626324	1.6966911642663263
0.5245044370632679	1.6966911646568406
0.5245044370639252	1.6966911650601446
0.5245044370646051	1.6966911654765227
0.5245044370653085	1.6966911659065431
0.5245044370660359	1.6966911663507176
0.5245044370667883	1.6966911668092166
0.5245044370675666	1.696691167282836
0.5245044370683716	1.69669116777186
0.5245044370692042	1.6966911682769705
0.5245044370700654	1.6966911687983952
0.5245044370709563	1.696691169336816
0.5245044370718777	1.6966911698929152
0.5245044370728307	1.6966911704670906
0.5245044370738164	1.6966911710600243
0.5245044370748361	1.6966911716723416
0.5245044370758906	1.6966911723044973
0.5245044370769814	1.696691172957344
0.5245044370781096	1.6966911736313932
0.5245044370792764	1.6966911743274977
0.5245044370804833	1.696691175046169
0.5245044370817317	1.6966911757883167
0.5245044370830227	1.696691176554566
0.5245044370843581	1.6966911773457696
0.5245044370857394	1.6966911781627232
0.5245044370871679	1.6966911790062795
0.5245044370886455	1.696691179877348
0.5245044370901736	1.696691180776611
0.5245044370917541	1.696691181705205
0.5245044370933889	1.6966911826639262
0.5245044370950795	1.6966911836538543
0.5245044370968283	1.6966911846759558
0.5245044370986368	1.696691185731197
0.5245044371005073	1.6966911868208285
0.524504437102442	1.6966911879458166
0.5245044371044428	1.6966911891072982
0.5245044371065122	1.696691190306467
0.5245044371086524	1.6966911915445735
0.5245044371108659	1.6966911928229251
0.5245044371131552	1.696691194142602
0.5245044371155229	1.6966911955052524
0.5245044371179716	1.6966911969120133
0.5245044371205041	1.6966911983644195
0.5245044371231232	1.696691199863892
0.524504437125832	1.6966912014119089
0.5245044371286334	1.6966912030101184
0.5245044371315306	1.6966912046600555
0.524504437134527	1.696691206363539
0.5245044371376258	1.696691208122104
0.5245044371408306	1.696691209937569
0.524504437144145	1.6966912118118103
0.5245044371475727	1.6966912137467602
0.5245044371511175	1.696691215744238
0.5245044371547836	1.6966912178064604
0.5245044371585749	1.6966912199352464
0.5245044371624957	1.6966912221328698
0.5245044371665505	1.6966912244014907
0.5245044371707438	1.6966912267434395
0.5245044371750804	1.6966912291611038
0.5245044371795651	1.6966912316567573
0.5245044371842029	1.6966912342331284
0.5245044371889992	1.6966912368926046
0.5245044371939591	1.6966912396378575
0.5245044371990885	1.6966912424718998
0.5245044372043928	1.6966912453971759
0.5245044372098783	1.6966912484169825
0.5245044372155508	1.6966912515339914
0.524504437221417	1.696691254751613
0.5245044372274833	1.6966912580728604
0.5245044372337565	1.6966912615011438
0.5245044372402438	1.6966912650399308
0.5245044372469522	1.696691268692632
0.5245044372538894	1.6966912724629992
0.5245044372610631	1.6966912763546702
0.5245044372684814	1.6966912803717378
0.5245044372761526	1.6966912845179536
0.5245044372840851	1.6966912887974672
0.5245044372922881	1.6966912932148261
0.5245044373007706	1.6966912977740662
0.524504437309542	1.6966913024800192
0.5245044373186122	1.6966913073370051
0.5245044373279913	1.6966913123501968
0.5245044373376898	1.6966913175242553
0.5245044373477187	1.6966913228645808
0.5245044373580889	1.696691328376403
0.5245044373688121	1.696691334065008
0.5245044373799004	1.6966913399361943
0.524504437391366	1.6966913459957027
0.5245044374032217	1.6966913522496156
0.5245044374154809	1.6966913587040153
0.5245044374281571	1.696691365365325
0.5245044374412644	1.6966913722400818
0.5245044374548175	1.69669137933505
0.5245044374688315	1.696691386657335
0.5245044374833219	1.6966913942140422
0.5245044374983049	1.696691402012732
0.5245044375137973	1.6966914100609074
0.524504437529816	1.6966914183665835
0.5245044375463792	1.6966914269380027
0.5245044375635051	1.696691435783464
0.5245044375812128	1.6966914449117212
0.5245044375995219	1.6966914543316989
0.5245044376184528	1.6966914640527193
0.5245044376380266	1.6966914740841617
0.5245044376582648	1.6966914844359735
0.5245044376791901	1.6966914951183298
0.5245044377008256	1.6966915061415193
0.5245044377231953	1.6966915175164559
0.524504437746324	1.696691529254224
0.5245044377702375	1.6966915413663628
0.524504437794962	1.6966915538644685
0.5245044378205251	1.6966915667609896
0.5245044378469551	1.696691580068432
0.5245044378742812	1.6966915937996987
0.5245044379025336	1.696691607968262
0.5245044379317437	1.6966916225878208
0.5245044379619437	1.6966916376725862
0.5245044379931669	1.6966916532373375
0.524504438025448	1.6966916692970244
0.5245044380588226	1.6966916858674495
0.5245044380933276	1.6966917029645288
0.5245044381290009	1.6966917206049743
0.5245044381658821	1.6966917388056686
0.5245044382040117	1.6966917575845173
0.524504438243432	1.6966917769593692
0.5245044382841862	1.6966917969492386
0.5245044383263195	1.6966918175734236
0.5245044383698781	1.6966918388516774
0.5245044384149101	1.6966918608045773
0.5245044384614651	1.696691883453468
0.5245044385095942	1.6966919068199786
0.5245044385593505	1.6966919309267894
0.5245044386107887	1.6966919557970357
0.5245044386639652	1.6966919814545918
0.5245044387189388	1.696692007924213
0.5245044387757696	1.696692035231223
0.5245044388345201	1.6966920634019402
0.5245044388952549	1.696692092463337
0.5245044389580406	1.696692122443352
0.5245044390229461	1.6966921533706625
0.5245044390900424	1.6966921852747703
0.5245044391594035	1.6966922181863993
0.5245044392311049	1.6966922521368417
0.5245044393052256	1.696692287158669
0.5245044393818465	1.6966923232851912
0.5245044394610516	1.6966923605509692
0.5245044395429276	1.6966923989915301
0.524504439627564	1.6966924386434528
0.5245044397150532	1.6966924795444527
0.5245044398054912	1.6966925217335245
0.5245044398989765	1.696692565250629
0.5245044399956115	1.696692610137319
0.5245044400955015	1.6966926564360563
0.5245044401987554	1.696692704190724
0.5245044403054862	1.696692753446655
0.52450444041581	1.696692804250489
0.5245044405298472	1.6966928566503157
0.5245044406477221	1.6966929106955604
0.5245044407695628	1.6966929664373822
0.5245044408955024	1.6966930239284466
0.5245044410256777	1.6966930832229536
0.5245044411602303	1.6966931443767521
0.5245044412993067	1.6966932074475096
0.5245044414430579	1.6966932724944854
0.5245044415916401	1.6966933395789567
0.5245044417452148	1.696693408763963
0.5245044419039487	1.6966934801144191
0.5245044420680139	1.6966935536972017
0.5245044422375886	1.6966936295814037
0.5245044424128565	1.696693707838051
0.5245044425940075	1.6966937885403297
0.5245044427812381	1.6966938717637845
0.5245044429747507	1.6966939575861204
0.5245044431747551	1.6966940460874582
0.5245044433814675	1.6966941373504483
0.5245044435951114	1.6966942314600146
0.5245044438159178	1.6966943285038099
0.5245044440441253	1.6966944285721866
0.5245044442799803	1.6966945317580837
0.5245044445237375	1.6966946381574246
0.5245044447756598	1.6966947478689178
0.5245044450360189	1.6966948609942278
0.5245044453050955	1.6966949776382023
0.5245044455831797	1.6966950979088438
0.5245044458705707	1.6966952219172526
0.5245044461675781	1.6966953497781105
0.5245044464745212	1.6966954816093391
0.5245044467917305	1.6966956175326686
0.5245044471195468	1.6966957576732398
0.5245044474583223	1.6966959021600303
0.5245044478084208	1.696696051125997
0.524504448170218	1.6966962047079335
0.5245044485441024	1.6966963630469252
0.5245044489304748	1.6966965262882354
0.5245044493297492	1.6966966945812771
0.5245044497423533	1.6966968680802097
0.5245044501687293	1.69669704694374
0.524504450609333	1.6966972313352358
0.5245044510646361	1.6966974214230106
0.5245044515351253	1.6966976173804653
0.5245044520213031	1.696697819386003
0.5245044525236892	1.696698027623654
0.5245044530428196	1.6966982422826504
0.5245044535792482	1.6966984635580502
0.5245044541335472	1.696698691650539
0.5245044547063072	1.6966989267669703
0.5245044552981385	1.6966991691202793
0.524504455909671	1.6966994189295974
0.5245044565415556	1.6966996764208773
0.5245044571944643	1.6966999418264663
0.5245044578690912	1.6967002153858175
0.5245044585661528	1.6967004973453754
0.5245044592863893	1.6967007879588607
0.5245044600305652	1.6967010874875825
0.5245044607994696	1.6967013962005808
0.5245044615939176	1.696701714374882
0.5245044624147508	1.6967020422954988
0.5245044632628384	1.696702380256113
0.5245044641390778	1.696702728558904
0.5245044650443957	1.6967030875150044
0.524504465979749	1.69670345744467
0.5245044669461258	1.6967038386777062
0.5245044679445464	1.6967042315534684
0.5245044689760642	1.6967046364214013
0.5245044700417668	1.6967050536410966
0.5245044711427775	1.6967054835827753
0.524504472280256	1.6967059266275442
0.5245044734553992	1.696706383167509
0.5245044746694436	1.6967068536064005
0.5245044759236656	1.6967073383598006
0.5245044772193825	1.6967078378551719
0.5245044785579552	1.6967083525327382
0.5245044799407883	1.6967088828454848
0.5245044813693317	1.6967094292594709
0.5245044828450827	1.6967099922544833
0.5245044843695866	1.696710572324065
0.5245044859444395	1.6967111699765098
0.5245044875712883	1.696711785734351
0.5245044892518337	1.6967124201356683
0.5245044909878311	1.6967130737340597
0.5245044927810928	1.6967137470989542
0.5245044946334895	1.6967144408165211
0.5245044965469523	1.6967151554896702
0.5245044985234747	1.6967158917389042
0.5245045005651146	1.6967166502026316
0.5245045026739958	1.6967174315374507
0.5245045048523111	1.6967182364190592
0.5245045071023234	1.6967190655425384
0.524504509426369	1.696719919623007
0.5245045118268585	1.6967207993959335
0.5245045143062812	1.6967217056182449
0.5245045168672053	1.6967226390682129
0.5245045195122822	1.6967236005465054
0.5245045222442482	1.696724590876812
0.5245045250659274	1.6967256109062419
0.5245045279802345	1.6967266615061476
0.5245045309901777	1.696727743572609
0.5245045340988617	1.6967288580274555
0.5245045373094901	1.6967300058184662
0.5245045406253698	1.6967311879206761
0.524504544049913	1.6967324053366042
0.524504547586641	1.696733659097191
0.5245045512391879	1.6967349502627087
0.5245045550113037	1.6967362799233854
0.5245045589068581	1.6967376492003154
0.5245045629298443	1.6967390592461697
0.5245045670843828	1.6967405112462473
0.5245045713747254	1.6967420064191856
0.5245045758052592	1.6967435460178137
0.5245045803805113	1.6967451313304025
0.5245045851051523	1.6967467636812046
0.5245045899840017	1.6967484444317904
0.5245045950220321	1.6967501749817302
0.5245046002243736	1.6967519567698162
0.5245046055963196	1.6967537912750004
0.524504611143331	1.69675568001756
0.524504616871042	1.6967576245601492
0.5245046227852652	1.6967596265089355
0.5245046288919972	1.6967616875146518
0.5245046351974242	1.6967638092740174
0.524504641707928	1.6967659935306756
0.5245046484300921	1.696768242076672
0.524504655370708	1.6967705567535631
0.5245046625367811	1.6967729394537798
0.5245046699355379	1.6967753921219924
0.5245046775744325	1.6967779167563037
0.5245046854611538	1.6967805154099835
0.5245046936036326	1.6967831901926331
0.5245047020100491	1.696785943271692
0.5245047106888403	1.696788776873973
0.5245047196487084	1.6967916932872242
0.5245047288986283	1.6967946948617225
0.5245047384478566	1.696797784011693
0.5245047483059398	1.696800963217413
0.524504758482723	1.6968042350262351
0.5245047689883597	1.696807602054946
0.5245047798333206	1.6968110669912164
0.524504791028403	1.6968146325953342
0.5245048025847417	1.696818301702308
0.5245048145138187	1.696822077223601
0.5245048268274736	1.6968259621491768
0.5245048395379145	1.6968299595492624
0.5245048526577296	1.6968340725766495
0.5245048661998981	1.6968383044685709
0.5245048801778025	1.696842658548917
0.5245048946052404	1.6968471382303392
0.5245049094964374	1.6968517470165239
0.5245049248660595	1.6968564885044657
0.5245049407292268	1.6968613663866279
0.524504957101527	1.6968663844535854
0.5245049739990293	1.6968715465960713
0.524504991438299	1.6968768568078474
0.5245050094364121	1.6968823191878926
0.5245050280109709	1.6968879379431314
0.5245050471801196	1.6968937173911343
0.5245050669625602	1.6968996619626182
0.5245050873775693	1.6969057762043462
0.5245051084450154	1.6969120647817704
0.524505130185376	1.6969185324821296
0.5245051526197562	1.6969251842171218
0.5245051757699065	1.6969320250259443
0.5245051996582428	1.6969390600785346
0.5245052243078653	1.6969462946782983
0.5245052497425791	1.6969537342656622
0.5245052759869144	1.696961384420888
0.524505303066149	1.6969692508678804
0.5245053310063283	1.6969773394769447
0.5245053598342898	1.6969856562687085
0.5245053895776848	1.6969942074172764
0.5245054202650027	1.6970029992540105
0.5245054519255956	1.697012038270941
0.524505484589703	1.6970213311246027
0.5245055182884778	1.6970308846397018
0.5245055530540125	1.6970407058130093
0.5245055889193667	1.69705080181717
0.524505625918595	1.697061180004738
0.5245056640867752	1.697071847912241
0.5245057034600384	1.6970828132640747
0.5245057440755988	1.697094083976964
0.5245057859717848	1.6971056681640562
0.5245058291880706	1.6971175741391278
0.5245058737651098	1.697129810421245
0.5245059197447677	1.6971423857389993
0.5245059671701569	1.697155309035253
0.5245060160856714	1.6971685894713744
0.5245060665370244	1.6971822364324396
0.5245061185712839	1.6971962595314949
0.5245061722369123	1.6972106686147015
0.5245062275838042	1.697225473766082
0.5245062846633277	1.6972406853125221
0.5245063435283648	1.6972563138288308
0.5245064042333539	1.697272370142798
0.5245064668343333	1.6972888653405107
0.524506531388985	1.6973058107712973
0.5245065979566806	1.697323218053441
0.524506666598528	1.6973410990792388
0.5245067373774187	1.6973594660206004
0.524506810358077	1.697378331334562
0.5245068856071102	1.697397707768772
0.52450696319306	1.6974176083672319
0.5245070431864547	1.6974380464759804
0.5245071256598632	1.6974590357486932
0.5245072106879506	1.697480590152793
0.5245072983475337	1.6975027239749636
0.5245073887176399	1.6975254518274596
0.5245074818795653	1.6975487886536484
0.5245075779169358	1.6975727497344337
0.5245076769157684	1.6975973506938828
0.5245077789645353	1.6976226075057639
0.5245078841542278	1.6976485364993863
0.524507992578423	1.6976751543657684
0.5245081043333508	1.697702478164004
0.524508219517964	1.6977305253273016
0.5245083382340078	1.6977593136693088
0.5245084605860928	1.697788861390407
0.5245085866817683	1.6978191870838373
0.524508716631597	1.697850309741952
0.5245088505492334	1.6978822487627525
0.5245089885515	1.6979150239557441
0.5245091307584689	1.6979486555484158
0.524509277293543	1.6979831641924505
0.5245094282835387	1.698018570969836
0.524509583858771	1.698054897398933
0.5245097441531399	1.6980921654407695
0.5245099093042186	1.6981303975049258
0.5245100794533429	1.6981696164556013
0.5245102547457027	1.6982098456173844
0.5245104353304346	1.6982511087812924
0.524510621360717	1.6982934302102564
0.5245108129938659	1.698336834644934
0.5245110103914326	1.698381347308981
0.5245112137193031	1.698426993914694
0.5245114231477995	1.6984738006680544
0.5245116388517818	1.6985217942737165
0.5245118610107521	1.698571001940138
0.5245120898089606	1.6986214513840423
0.5245123254355116	1.698673170834951
0.5245125680844731	1.6987261890396042
0.5245128179549855	1.6987805352658256
0.5245130752513736	1.698836239306388
0.524513340183258	1.6988933314822958
0.5245136129656699	1.6989518426463235
0.5245138938191651	1.6990118041856306
0.5245141829699398	1.6990732480242485
0.5245144806499481	1.6991362066254112
0.5245147870970195	1.6992007129932745
0.5245151025549769	1.6992668006741383
0.5245154272737573	1.6993345037575267
0.5245157615095303	1.6994038568765006
0.5245161055248194	1.6994748952076293
0.5245164595886227	1.6995476544704644
0.5245168239765332	1.6996221709261476
0.5245171989708607	1.6996984813759894
0.5245175848607522	1.6997766231588116
0.5245179819423125	1.6998566341480625
0.5245183905187243	1.699938552747895
0.524518810900368	1.7000224178889312
0.5245192434049393	1.7001082690226497
0.524519688357567	1.7001961461155304
0.5245201460909291	1.700286089642077
0.5245206169453662	1.700378140576717
0.5245211012689944	1.7004723403852608
0.5245215994178143	1.700568731014755
0.5245221117558186	1.7006673548827962
0.5245226386550965	1.7007682548653378
0.5245231804959335	1.7008714742835735
0.5245237376669089	1.7009770568894993
0.5245243105649888	1.701085046850224
0.5245248995956134	1.701195488730832
0.5245255051727797	1.7013084274759933
0.5245261277191191	1.7014239083900122
0.5245267676659675	1.7015419771152978
0.52452742545343	1.7016626796093703
0.5245281015304363	1.7017860621199503
0.5245287963547896	1.701912171158483
0.5245295103932056	1.7020410534717172
0.5245302441213426	1.70217275601145
0.5245309980238211	1.7023073259022254
0.5245317725942309	1.7024448104068455
0.5245325683351282	1.702585256889833
0.5245333857580186	1.7027287127787076
0.5245342253833253	1.702875225522618
0.5245350877403441	1.7030248425487855
0.5245359733671804	1.7031776112162333
0.5245368828106701	1.7033335787670012
0.5245378166262815	1.7034927922743606
0.5245387753779972	1.7036552985884441
0.5245397596381751	1.7038211442786348
0.524540769987387	1.7039903755731416
0.5245418070142321	1.7041630382949933
0.5245428713151261	1.704339177795049
0.5245439634940616	1.7045188388814125
0.5245450841623405	1.7047020657452379
0.5245462339382739	1.7048889018828532
0.5245474134468511	1.7050793900141201
0.5245486233193714	1.705273571996841
0.5245498641930396	1.7054714887367908
0.5245511367105236	1.7056731800940952
0.5245524415194667	1.7058786847845795
0.5245537792719591	1.7060880402770806
0.5245551506239603	1.7063012826858852
0.5245565562346727	1.7065184466585066
0.5245579967658628	1.7067395652585162
0.5245594728811261	1.7069646698431598
0.5245609852450941	1.7071937899358574
0.5245625345225794	1.707426953093588
0.524564121377654	1.7076641847681486
0.5245657464726611	1.7079055081625256
0.5245674104671519	1.7081509440808986
0.5245691140167471	1.7084005107731457
0.5245708577719167	1.7086542237729105
0.524572642376676	1.7089120957298576
0.5245744684671912	1.7091741362353758
0.5245763366702919	1.7094403516420016
0.5245782476018834	1.709710744876162
0.524580201865257	1.7099853152443671
0.5245822000492903	1.7102640582328519
0.5245842427265335	1.7105469652998693
0.5245863304511753	1.7108340236616186
0.5245884637568848	1.711125216070883
0.5245906431545201	1.7114205205888453
0.5245928691296999	1.7117199103495437
0.5245951421402322	1.7120233533176759
0.5245974626133908	1.712330812039042
0.524599830943036	1.7126422433838826
0.5246022474865706	1.7129575982834524
0.5246047125617254	1.7132768214595586
0.5246072264431659	1.7135998511472366
0.5246097893589143	1.7139266188107598
0.5246124014865776	1.7142570488531845
0.5246150629493763	1.7145910583195487
0.5246177738119635	1.7149285565939323
0.5246205340760298	1.7152694450910175
0.5246233436756833	1.7156136169418872
0.5246262024725986	1.7159609566750902
0.524629110250928	1.7163113398931387
0.5246320667119642	1.7166646329448056
0.5246350714685504	1.717020692594204
0.5246381240392295	1.7173793656871652
0.5246412238421239	1.7177404888153518
0.5246443701885423	1.7181038879796873
0.524647562276305	1.718469378253296
0.5246507991827836	1.7188367634454735
0.5246540798576491	1.7192058357677524
0.524657403115327	1.7195763755033866
0.524660767627153	1.7199481506815957
0.5246641719132303	1.7203209167583537
0.5246676143339879	1.7206944163053564
0.5246710930814398	1.7210683787091483
0.5246746061701502	1.721442519882622
0.5246781514279087	1.7218165419910108
0.5246817264861262	1.7221901331954186
0.5246853287699587	1.722562967416195
0.5246889554881777	1.722934704119659
0.5246926036228042	1.7233049881314741
0.5246962699185288	1.723673449480465
0.5246999508719491	1.7240397032770503
0.5247036427206562	1.7244033496305562
0.5247073414322155	1.7247639736110472
0.5247110426930899	1.7251211452603314
0.5247147418975653	1.7254744196589158
0.5247184341367503	1.7258233370550897
0.5247221141877306	1.7261674230635364
0.5247257765029781	1.7265061889418192
0.5247294152001272	1.7268391319532483
0.5247330240522503	1.7271657358262047
0.524736596478791	1.7274854713207333
0.5247401255373321	1.7277977969145866
0.5247436039164103	1.728102159621713
0.5247470239296219	1.7283979959585878
0.5247503775113019	1.7286847330743242
0.5247536562141075	1.7289617900633587
0.5247568512088865	1.7292285794810027
0.5247599532872758	1.7294845090847417
0.5247629528675428	1.729728983826952
0.5247658400042716	1.7299614081276573
0.5247686044025817	1.7301811884593334
0.5247712354376918	1.7303877362800293
0.5247737221807611	1.7305804713550472
0.5247760534320977	1.730758825513
0.5247782177629989	1.7309222468873955
0.5247802035676975	1.7310702047017372
0.524781999127124	1.731202194663247
0.5247835926864803	1.7313177450389716
0.5247849725489484	1.7314164234973362
0.5247861271882391	1.731497844809276
0.5247870453831357	1.7315616795149111
0.5247877163777136	1.7316076636759945
0.5247881300715272	1.7316356098496541
0.5247882772447743	1.7316454194367594
0.5247881498242867	1.7316370965781118
0.5247877411971781	1.7316107637938387
0.5247870465801271	1.7315666795867948
0.524786063453617	1.7315052582584265
0.5247847920720242	1.7314270922171424
0.5247832360622864	1.7313329770942403
0.5247814031260234	1.7312239400205414
0.5247793058624981	1.7311012714599912
0.524776962732731	1.7309665610429903
0.5247743991885002	1.7308217378930237
0.5247716489939481	1.7306691159955
0.5247687557721529	1.7305114452161732
0.5247657748144291	1.730351968639404
0.5247627751963887	1.7301944869607837
0.5247598422520657	1.7300434307352255
0.524757080465816	1.7299039413466168
0.5247546168514017	1.7297819616274914
0.5247526048988144	1.729684337111287
0.5247512291821591	1.7296189289426138
0.5247507107364473	1.7295947394926543
0.5247513133276086	1.729622051720991
0.5247533507585049	1.729712583276779
0.5247571953742796	1.729879656226334
0.5247632879529263	1.7301383831094093
0.5247721491913077	1.7305058697351647
0.524784393022502	1.731001434696097
0.5248007420265054	1.7316468449598865
0.5248220452216121	1.7324665660388696
0.5248492985461752	1.7334880240652666
0.5248836683568381	1.7347418755311885
0.5249265182752647	1.736262278381652
0.5249794397045145	1.7380871554509412
0.5250442862996505	1.7402584377626447
0.5251232126027107	1.7428222708053376
0.5252187169232945	1.7458291613706525
0.5253336883406937	1.7493340357170037
0.5254714573929151	1.7533961715385011
0.525635849565149	1.7580789563704062
0.5258312400490535	1.7634494136597105
0.5260626073587014	1.7695774249865774
0.5263355821944188	1.776534563387278
0.5266564863718087	1.7843924394637263
0.5270323546119979	1.7932204507841405
0.5274709294692329	1.8030828188517454
0.5279806166431138	1.8140348009067715
0.5285703844542695	1.826117982022721
0.5292495875591667	1.8393545943015397
0.5300276914593162	1.8537408842748517
0.5309138717461556	1.8692396678709198
0.5319164614459632	1.8857723849696084
0.5330422229039637	1.9032111992917597
0.5342954294726227	1.9213719816922286
0.5356767592674818	1.9400093467649926
0.5371820307297795	1.9588152393212548
0.5388008490453458	1.9774228101990774
0.5405152827434049	1.9954173646060887
0.5422987463290526	2.0123558677745628
0.5441153175326846	2.0277957108277733
0.545919750713358	2.0413320892801714
0.5476584407879389	2.052641473494874
0.5492715248236683	2.0615265057171146
0.5506961696986505	2.0679557300642757
0.551870890804902	2.072090515482726
0.5527405107889015	2.074292027581908
0.5532611552675671	2.0751035194062393
0.5534045620559213	Indeterminate

==> figures/lbp_a=1_N=Ni=P=100.dat <==
#N=100	alpha= 1	Ni=100	P=100	
#step0=100, L and f sampled every 2 steps over 1000 steps
#f_bal		L_bal	

0.521949	1.562


#f_{all the Jias=1}

0.607611


#x	f	df	phi	dphi

0	0.558605	2.07944
-1	0.556422	1.52198
-2	0.554338	0.966593
-3	0.552379	0.413014
-4	0.55021	-0.137818
-5	0.548398	-0.687637
-6	0.546545	-1.23508
-7	0.544872	-1.7812
-8	0.543027	-2.32452
-9	0.541458	-2.86737
-10	0.540062	-3.40887
-11	0.538678	-3.94817
-12	0.537079	-4.4844
-13	0.536523	-5.02296
-14	0.535364	-5.56042
-15	0.53347	-6.09126
-16	0.533088	-6.62715
-17	0.532284	-7.16104
-18	0.530912	-7.69011
-19	0.530716	-8.22536
-20	0.528349	-8.75099
-21	0.529423	-9.28677
-22	0.529024	-9.81549
-23	0.527367	-10.3414
-24	0.52651	-10.8664
-25	0.526165	-11.3982
-26	0.525832	-11.9266
-27	0.525269	-12.4525
-28	0.523027	-12.9688
-29	0.524883	-13.5078
-30	0.523944	-14.0316
-31	0.524493	-14.5638
-32	0.522157	-15.0803
-33	0.522219	-15.6031
-34	0.520288	-16.1198
-35	0.520924	-16.6455
-36	0.519341	-17.1694
-37	0.521144	-17.7018
-38	0.522376	-18.2385
-39	0.522435	-18.7616
-40	0.522272	-19.2878
-41	0.518833	-19.7943
-42	0.519246	-20.3191
-43	0.521411	-20.8591
-44	0.519375	-21.3663
-45	0.52213	-21.9116
-46	0.516999	-22.3984
-47	0.521513	-22.9589
-48	0.520432	-23.472
-49	0.52142	-24.0094
-50	0.517846	-24.4989
-51	0.520698	-25.0503
-52	0.521053	-25.5762
-53	0.522876	-26.1227
-54	0.522475	-26.6378
-55	0.517793	-27.123
-56	0.518248	-27.6439
-57	0.518755	-28.1705
-58	0.517333	-28.6762
-59	0.521542	-29.2518
-60	0.519554	-29.7508
-61	0.525037	-30.3447
-62	0.523004	-30.8471
-63	0.524743	-31.3839
-64	0.517872	-31.8147
-65	0.519246	-32.368
-66	0.521796	-32.9224
-67	0.519916	-33.4045
-68	0.52418	-33.9976
-69	0.523875	-34.5212
-70	0.52234	-35.0177
-71	0.517622	-35.4738
-72	0.52227	-36.0703
-73	0.522242	-36.5807
-74	0.52305	-37.1286
-75	0.523139	-37.6643
-76	0.522868	-38.1574
-77	0.522223	-38.6866
-78	0.525833	-39.2525
-79	0.523168	-39.747
-80	0.52236	-40.2649
-81	0.523999	-40.8028
-82	0.523013	-41.3125
-83	0.524934	-41.8809
-84	0.5267	-42.4251
-85	0.528077	-42.9776
-86	0.52694	-43.4917
-87	0.525341	-43.9522
-88	0.521235	-44.3992
-89	0.527141	-45.0503
-90	0.524989	-45.5448
-91	0.526801	-46.1041
-92	0.528778	-46.6562
-93	0.528526	-47.1654
-94	0.52811	-47.6951
-95	0.528294	-48.2125
-96	0.528545	-48.77
-97	0.527539	-49.2611
-98	0.527049	-49.7507
-99	0.527079	-50.3055
-100	0.526726	-50.8013
-101	0.527887	-51.349
-102	0.53296	-52.0032
-103	0.528164	-52.4293
-104	0.532922	-53.0577
-105	0.532434	-53.5916
-106	0.532231	-54.099
-107	0.528683	-54.5274
-108	0.527464	-55.0111
-109	0.528962	-55.5973
-110	0.533543	-56.2485
-111	0.534221	-56.7684
-112	0.530537	-57.1966
-113	0.52967	-57.7208
-114	0.530077	-58.2264
-115	0.532513	-58.8305
-116	0.528872	-59.2604
-117	0.529827	-59.8128
-118	0.529967	-60.3482
-119	0.531889	-60.9501
-120	0.532478	-61.4491
-121	0.532073	-61.9797
-122	0.530869	-62.4643
-123	0.534354	-63.0954
-124	0.531219	-63.5519
-125	0.531527	-64.0754
-126	0.530618	-64.5911
-127	0.532233	-65.1426
-128	0.530982	-65.6505
-129	0.53414	-66.2781
-130	0.529395	-66.6157
-131	0.532532	-67.2892
-132	0.53237	-67.791
-133	0.532527	-68.3204
-134	0.532847	-68.8718
-135	0.530535	-69.339
-136	0.530018	-69.8288
-137	0.531845	-70.3847
-138	0.531362	-70.9112
-139	0.533866	-71.5523
-140	0.532864	-72.0395
-141	0.531751	-72.5192
-142	0.534308	-73.1283
-143	0.534982	-73.6682
-144	0.532796	-74.1402
-145	0.531887	-74.6446
-146	0.534522	-75.2532
-147	0.532631	-75.7122
-148	0.536149	-76.3546
-149	0.534058	-76.7994
-150	0.533415	-77.2957
-151	0.53301	-77.8476
-152	0.533944	-78.4132
-153	0.536548	-79.0184
-154	0.532765	-79.3822
-155	0.535922	-80.0353
-156	0.533023	-80.4649
-157	0.533619	-81.0207
-158	0.534148	-81.5845
-159	0.536072	-82.1585
-160	0.532621	-82.5836
-161	0.535797	-83.204
-162	0.535253	-83.676
-163	0.535689	-84.2367
-164	0.535618	-84.7871
-165	0.535128	-85.2984
-166	0.534707	-85.8363
-167	0.533817	-86.3083
-168	0.536998	-86.959
-169	0.532906	-87.2998
-170	0.532286	-87.8471
-171	0.532982	-88.3974
-172	0.533299	-88.8819
-173	0.534105	-89.5246
-174	0.532353	-89.9532
-175	0.535493	-90.5535
-176	0.532983	-90.9924
-177	0.534781	-91.6351
-178	0.533385	-92.0695
-179	0.537638	-92.7853
-180	0.535047	-93.2132
-181	0.535097	-93.7385
-182	0.531379	-94.1182
-183	0.534084	-94.759
-184	0.531917	-95.1985
-185	0.53512	-95.8305
-186	0.531989	-96.2337
-187	0.534409	-96.8732
-188	0.531978	-97.3124
-189	0.532809	-97.8213
-190	0.534251	-98.5021
-191	0.535148	-98.9879
-192	0.533586	-99.5087
-193	0.536529	-100.19
-194	0.533917	-100.543
-195	0.533349	-101.005
-196	0.535957	-101.686
-197	0.53382	-102.137
-198	0.531279	-102.593
-199	0.534706	-103.188
-200	0.532281	-103.696
-201	0.53334	-104.24
-202	0.533779	-104.772
-203	0.532525	-105.286
-204	0.529694	-105.619
-205	0.532289	-106.299
-206	0.531281	-106.685
-207	0.537054	-107.582
-208	0.532051	-107.836
-209	0.532343	-108.427
-210	0.534808	-109.039
-211	0.533685	-109.496
-212	0.533524	-110.033
-213	0.534668	-110.613
-214	0.534437	-111.188
-215	0.532474	-111.549
-216	0.532838	-112.146
-217	0.532679	-112.646
-218	0.533319	-113.282
-219	0.532932	-113.711
-220	0.528328	-113.975
-221	0.531544	-114.749
-222	0.533217	-115.312
-223	0.529382	-115.688
-224	0.532384	-116.376
-225	0.530162	-116.741
-226	0.527635	-117.115
-227	0.531257	-117.93
-228	0.528615	-118.186
-229	0.532493	-119.038
-230	0.530872	-119.447
-231	0.529128	-119.803
-232	0.531772	-120.559
-233	0.528192	-120.864
-234	0.528813	-121.436
-235	0.529796	-122.01
-236	0.529928	-122.589
-237	0.527611	-122.986
-238	0.526573	-123.341
-239	0.530332	-124.208
-240	0.527454	-124.547
-241	0.527397	-125.073
-242	0.528741	-125.648
-243	0.52804	-126.153
-244	0.529939	-126.792
-245	0.528599	-127.234
-246	0.528056	-127.683
-247	0.52788	-128.262
-248	0.529703	-128.879
-249	0.52825	-129.375
-250	0.529603	-129.998
-251	0.52781	-130.334
-252	0.524589	-130.71
-253	0.530864	-131.53
-254	0.52878	-131.995
-255	0.530146	-132.632
-256	0.526828	-132.943
-257	0.527086	-133.489
-258	0.528172	-134.07
-259	0.527632	-134.54
-260	0.527891	-135.095
-261	0.527108	-135.671
-262	0.526376	-136.092
-263	0.527519	-136.712
-264	0.525876	-137.119
-265	0.525513	-137.583


0	0.558605	2.07944
1	0.560585	2.63899
1.5	0.561728	2.9197
2.25	0.563246	3.34153
3.375	0.5655	3.97639
5.0625	0.568769	4.93362
7.59375	0.573267	6.37921
11.3906	0.579273	8.56736
17.0859	0.58627	11.8846
25.6289	0.592514	16.9134
38.4434	0.596557	24.5212
57.665	0.60006	36.0192
86.4976	0.603074	53.3744
129.746	0.604501	79.5197
194.62	0.603562	118.721
291.929	0.603918	177.805
437.894	0.600156	265.013
656.841	0.59868	395.967
985.261	0.599448	593.385
1477.89	0.600222	890.538
2216.84	0.598916	1331.57

==> figures/lbp_a=1_N=Ni=P=300.dat <==
#N=300	alpha= 1	Ni=300	P=300
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#f_bal		L_bal	

0.521949	1.562


#f_{all the Jias=1}


0.607611


#x	f	df	phi	dphi


0	0.55859	2.07944
-1	0.556459	1.52193
-2	0.55437	0.966507
-3	0.552324	0.413133
-4	0.550283	-0.138133
-5	0.548313	-0.687357
-6	0.546467	-1.23484
-7	0.54463	-1.78018
-8	0.542954	-2.32414
-9	0.541401	-2.86642
-10	0.539906	-3.40724
-11	0.538479	-3.94649
-12	0.537225	-4.48444
-13	0.535965	-5.02065
-14	0.534952	-5.55666
-15	0.533792	-6.0909
-16	0.53291	-6.62442
-17	0.53179	-7.15654
-18	0.530961	-7.68847
-19	0.529561	-8.21769
-20	0.529283	-8.74859
-21	0.528688	-9.27889
-22	0.528167	-9.80827
-23	0.527418	-10.3359
-24	0.526517	-10.8623
-25	0.526389	-11.3912
-26	0.5259	-11.9174
-27	0.525686	-12.4453
-28	0.524733	-12.9693
-29	0.524813	-13.4958
-30	0.524022	-14.0197
-31	0.523719	-14.5451
-32	0.523928	-15.0721
-33	0.523128	-15.5948
-34	0.523214	-16.1192
-35	0.522766	-16.6439
-36	0.522269	-17.1657
-37	0.521662	-17.6869
-38	0.523153	-18.22
-39	0.522078	-18.7367
-40	0.521169	-19.2575
-41	0.521099	-19.7823
-42	0.519021	-20.2908
-43	0.520894	-20.8259
-44	0.522249	-21.3587
-45	0.520668	-21.8674
-46	0.521845	-22.4035
-47	0.520426	-22.9164
-48	0.522143	-23.4512
-49	0.520158	-23.9613
-50	0.520892	-24.4871
-51	0.519244	-24.9995
-52	0.520299	-25.5276
-53	0.519491	-26.0391
-54	0.520928	-26.5763
-55	0.520833	-27.1012
-56	0.521301	-27.6278
-57	0.521558	-28.1479
-58	0.521082	-28.6695
-59	0.521155	-29.1925
-60	0.522647	-29.7307
-61	0.521306	-30.2341
-62	0.52108	-30.7608
-63	0.521359	-31.2866
-64	0.522682	-31.8191
-65	0.520056	-32.3099
-66	0.522501	-32.8625
-67	0.521089	-33.362
-68	0.522485	-33.9101
-69	0.520949	-34.4122
-70	0.522263	-34.9471
-71	0.521118	-35.458
-72	0.521604	-35.9891
-73	0.523262	-36.5274
-74	0.521635	-37.0285
-75	0.523545	-37.5746
-76	0.520903	-38.0573
-77	0.522366	-38.6011
-78	0.5232	-39.1429
-79	0.523668	-39.6691
-80	0.523222	-40.1831
-81	0.523671	-40.7162
-82	0.525086	-41.2551
-83	0.524097	-41.7633
-84	0.524144	-42.2851
-85	0.525347	-42.8313
-86	0.524238	-43.3269
-87	0.526068	-43.8879
-88	0.52569	-44.3998
-89	0.52523	-44.9097
-90	0.524713	-45.4344
-91	0.525608	-45.9735
-92	0.524428	-46.4704
-93	0.52761	-47.053
-94	0.527257	-47.5706
-95	0.526093	-48.0781
-96	0.525964	-48.5806
-97	0.527089	-49.1255
-98	0.528145	-49.6782
-99	0.527559	-50.1901
-100	0.526061	-50.6805
-101	0.526083	-51.1944
-102	0.527404	-51.7523
-103	0.527229	-52.2782
-104	0.527979	-52.8148
-105	0.526916	-53.3097
-106	0.52528	-53.7775
-107	0.52725	-54.3708
-108	0.526049	-54.8585
-109	0.529364	-55.4557
-110	0.528285	-55.9595
-111	0.527004	-56.4524
-112	0.528162	-56.9988
-113	0.52852	-57.5346
-114	0.52775	-58.042
-115	0.527743	-58.5645
-116	0.528844	-59.108
-117	0.527922	-59.6279
-118	0.527158	-60.1189
-119	0.529228	-60.703
-120	0.528735	-61.2146
-121	0.528387	-61.7048
-122	0.527482	-62.2389
-123	0.529202	-62.8042
-124	0.527903	-63.2736
-125	0.528986	-63.8388
-126	0.528107	-64.3485
-127	0.530147	-64.9125
-128	0.529313	-65.4036
-129	0.529787	-65.9383
-130	0.530264	-66.4949
-131	0.529087	-66.9625
-132	0.528943	-67.5026
-133	0.529653	-68.0379
-134	0.529916	-68.5824
-135	0.5287	-69.0532
-136	0.529938	-69.621
-137	0.530696	-70.1641
-138	0.530601	-70.7091
-139	0.52857	-71.1498
-140	0.529147	-71.7107
-141	0.528228	-72.2113
-142	0.531146	-72.8036
-143	0.531876	-73.358
-144	0.531338	-73.8649
-145	0.530542	-74.3612
-146	0.529986	-74.8883
-147	0.530544	-75.4364
-148	0.530621	-75.9666
-149	0.528705	-76.421
-150	0.530587	-77.002
-151	0.530677	-77.5285
-152	0.529629	-78.0017
-153	0.530269	-78.5465
-154	0.529228	-79.0471
-155	0.531111	-79.6229
-156	0.530712	-80.1423
-157	0.530395	-80.6544
-158	0.530975	-81.2245
-159	0.5304	-81.7155
-160	0.531418	-82.2726
-161	0.53302	-82.8372
-162	0.533197	-83.3763
-163	0.531177	-83.8372
-164	0.531611	-84.3578
-165	0.531146	-84.8537
-166	0.533202	-85.4684
-167	0.52939	-85.8888
-168	0.530247	-86.4278
-169	0.530433	-86.9596
-170	0.530413	-87.4755
-171	0.530176	-87.9729
-172	0.529422	-88.488
-173	0.53186	-89.1255
-174	0.530642	-89.5902
-175	0.530787	-90.1199
-176	0.530632	-90.6592
-177	0.532363	-91.2215
-178	0.529936	-91.6815
-179	0.531151	-92.2056
-180	0.53196	-92.7941
-181	0.531186	-93.3066
-182	0.530886	-93.8018
-183	0.531762	-94.3567
-184	0.533986	-94.9559
-185	0.529589	-95.3333
-186	0.531366	-95.8864
-187	0.531811	-96.4874
-188	0.531835	-97.0102
-189	0.531357	-97.5095
-190	0.529746	-97.9499
-191	0.53014	-98.485
-192	0.531857	-99.1048
-193	0.530871	-99.5684
-194	0.531115	-100.117
-195	0.530293	-100.62
-196	0.531296	-101.195
-197	0.531266	-101.689
-198	0.531523	-102.263
-199	0.531514	-102.761
-200	0.531061	-103.259
-201	0.527843	-103.646
-202	0.531051	-104.336
-203	0.530223	-104.83
-204	0.528847	-105.303
-205	0.528545	-105.791
-206	0.530443	-106.391
-207	0.529834	-106.906
-208	0.527602	-107.327
-209	0.530436	-107.987
-210	0.52956	-108.483
-211	0.529449	-109.01
-212	0.531452	-109.596
-213	0.529769	-110.061
-214	0.529942	-110.595
-215	0.527813	-111.038
-216	0.528031	-111.536
-217	0.528232	-112.098
-218	0.528385	-112.615
-219	0.530026	-113.236
-220	0.528637	-113.675
-221	0.528445	-114.198
-222	0.52753	-114.672
-223	0.52853	-115.254
-224	0.528584	-115.795
-225	0.527643	-116.278
-226	0.526939	-116.752
-227	0.528534	-117.373
-228	0.527311	-117.801
-229	0.526222	-118.295
-230	0.525269	-118.765
-231	0.526169	-119.311
-232	0.526574	-119.874
-233	0.524927	-120.34
-234	0.526471	-120.9
-235	0.527096	-121.489
-236	0.528205	-122.069
-237	0.525537	-122.468
-238	0.526418	-123.02
-239	0.526799	-123.584
-240	0.527371	-124.151
-241	0.527042	-124.64
-242	0.524334	-125.007
-243	0.525841	-125.627
-244	0.527234	-126.237
-245	0.524751	-126.587
-246	0.525639	-127.205
-247	0.527075	-127.786
-248	0.526685	-128.263
-249	0.525222	-128.745
-250	0.526389	-129.32
-251	0.525089	-129.799
-252	0.52568	-130.32
-253	0.525497	-130.842
-254	0.525465	-131.363
-255	0.525438	-131.886
-256	0.524706	-132.388
-257	0.52516	-132.915
-258	0.525624	-133.461
-259	0.524921	-133.947
-260	0.525008	-134.47
-261	0.525375	-135.054
-262	0.525625	-135.568
-263	0.525342	-136.082
-264	0.525172	-136.614
-265	0.525083	-137.117
-266	0.525066	-137.649
-267	0.525192	-138.159
-268	0.524985	-138.668
-269	0.523991	-139.132
-270	0.525014	-139.716
-271	0.524102	-140.19
-272	0.523366	-140.668
-273	0.524031	-141.267
-274	0.52426	-141.791
-275	0.524387	-142.295
-276	0.524127	-142.817
-277	0.523613	-143.294
-278	0.524019	-143.877
-279	0.523844	-144.361
-280	0.524456	-144.933
-281	0.524253	-145.416
-282	0.523698	-145.937
-283	0.523733	-146.461
-284	0.523604	-147.007
-285	0.5236	-147.495
-286	0.523887	-148.036
-287	0.524091	-148.561
-288	0.523114	-149.014
-289	0.523572	-149.586
-290	0.523126	-150.087
-291	0.523348	-150.606
-292	0.523535	-151.163
-293	0.523714	-151.704
-294	0.522972	-152.177
-295	0.52332	-152.717
-296	0.522564	-153.181
-297	0.523073	-153.727
-298	0.522668	-154.219
-299	0.523537	-154.828
-300	0.523239	-155.315
-301	0.522804	-155.812
-302	0.52298	-156.341
-303	0.523069	-156.882
-304	0.522318	-157.349
-305	0.52272	-157.899
-306	0.522773	-158.441
-307	0.522976	-158.971
-308	0.5226	-159.447
-309	0.522649	-159.996
-310	0.523405	-160.581
-311	0.522645	-161.038
-312	0.522317	-161.527
-313	0.522351	-162.079
-314	0.523526	-162.674
-315	0.5235	-163.206
-316	0.522308	-163.627
-317	0.523141	-164.202
-318	0.523293	-164.77
-319	0.522268	-165.191
-320	0.522957	-165.773
-321	0.522841	-166.283
-322	0.522494	-166.769
-323	0.523128	-167.353
-324	0.522524	-167.823
-325	0.522378	-168.349
-326	0.522873	-168.909
-327	0.52259	-169.395
-328	0.522671	-169.946
-329	0.522582	-170.441
-330	0.522772	-171.003
-331	0.522677	-171.509
-332	0.522748	-172.046
-333	0.523064	-172.595
-334	0.522623	-173.063
-335	0.522693	-173.595
-336	0.522412	-174.101
-337	0.522366	-174.625
-338	0.523053	-175.199
-339	0.522156	-175.638

==> figures/lbp_a=1_N=Ni=P=500.dat <==
#N=500	alpha= 1	Ni=500	P=500	 
#step0=100, L and f sampled every 2 steps over 1000 steps
#f_bal		L_bal	

0.521949	1.562

#f_{all Jia=0}  L_{all Jia =0}

0.607611		0.658637

#x	f	phi	

0	0.558524	2.07944
-1	0.556363	1.52199
-1.5	0.555264	1.24411
-2.25	0.553659	0.828276
-3.375	0.551344	0.206662
-5.0625	0.54802	-0.720939
-7.59375	0.543528	-2.10232
-11.3906	0.537979	-4.15511
-17.0859	0.531828	-7.20045
-25.6289	0.526529	-11.7218
-38.4434	0.522779	-18.4487
-57.665	0.521175	-28.4987
-86.4976	0.527284	-43.6421
-129.746	0.531371	-66.3816
-194.62	0.533629	-100.641
-291.929	0.524966	-151.423
-437.894	0.523426	-227.81
-656.841	0.524428	-342.68
-985.261	0.524953	-515.024
-1477.89	0.525041	-773.576
-2216.84	nan	inf


0	0.558524	2.07944
1	0.56071	2.63906
1.5	0.56178	2.91967
2.25	0.563385	3.3416
3.375	0.565765	3.97677
5.0625	0.569177	4.93445
7.59375	0.573811	6.38109
11.3906	0.579729	8.57136
17.0859	0.586083	11.8915
25.6289	0.592336	16.9255
38.4434	0.597457	24.5448
57.665	0.601011	36.054
86.4976	0.604416	53.4409
129.746	0.606132	79.6163
194.62	0.607219	118.991
291.929	0.607294	178.056
437.894	0.607664	266.809
656.841	0.607453	399.743
985.261	0.607577	599.367
1477.89	0.607524	898.625
2216.84	nan	-inf


-15	0.533937	-6.0892
-16	0.533018	-6.62307
-17	0.532013	-7.15545
-18	0.531114	-7.68684
-19	0.530407	-8.21828
-20	0.529833	-8.7485
-21	0.529201	-9.27796
-22	0.528308	-9.80593
-23	0.527722	-10.3348
-24	0.52711	-10.8623
-25	0.526375	-11.389
-26	0.526109	-11.9163
-27	0.525716	-12.4436
-28	0.525516	-12.9704
-29	0.525125	-13.4959
-30	0.524566	-14.0203
-31	0.524582	-14.5471
-32	0.524115	-15.071
-33	0.524086	-15.5971
-34	0.523614	-16.1208
-35	0.523232	-16.6438
-36	0.522195	-17.1638
-37	0.523223	-17.6941
-38	0.52295	-18.2167
-39	0.522106	-18.7381
-40	0.52163	-19.2589
-41	0.521557	-19.7822
-42	0.522671	-20.313
-43	0.521443	-20.8293
-44	0.521523	-21.3542
-45	0.522425	-21.8824
-46	0.521986	-22.4035
-47	0.522029	-22.9272
-48	0.52102	-23.4434
-49	0.520529	-23.9571
-50	0.520034	-24.4823
-51	0.520399	-25.0072
-52	0.520714	-25.5323
-53	0.521705	-26.062
-54	0.521501	-26.5836
-55	0.521378	-27.1057
-56	0.52212	-27.6353
-57	0.521821	-28.1579
-58	0.521832	-28.6785
-59	0.521588	-29.1989
-60	0.522702	-29.7331
-61	0.522611	-30.2545
-62	0.522659	-30.7779
-63	0.521361	-31.2785
-64	0.521419	-31.8066
-65	0.52156	-32.3311
-66	0.52294	-32.8714
-67	0.524793	-33.4148
-68	0.522349	-33.9087
-69	0.522968	-34.4328
-70	0.523383	-34.9684
-71	0.523689	-35.4935
-72	0.523224	-36.0097
-73	0.52428	-36.5463
-74	0.524107	-37.0585


==> figures/lbp_a=1_N=Ni=P=700.dat <==
#N=700	alpha= 1	Ni=700	P=700
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#x	f	df	phi	dphi


-15	0.533884	-6.08985
-16	0.532941	-6.62339
-17	0.531978	-7.15572
-18	0.531197	-7.68755
-19	0.530145	-8.21788
-20	0.529644	-8.74849
-21	0.529011	-9.2781
-22	0.528334	-9.80693
-23	0.527859	-10.3354
-24	0.527114	-10.8622
-25	0.526421	-11.3889
-26	0.526421	-11.9173
-27	0.525528	-12.4418
-28	0.525569	-12.9695
-29	0.525182	-13.4952
-30	0.524398	-14.0185
-31	0.523895	-14.5422
-32	0.523972	-15.069
-33	0.523318	-15.5913
-34	0.523699	-16.118
-35	0.523406	-16.6421
-36	0.522708	-17.1633
-37	0.522763	-17.6877
-38	0.522644	-18.2115
-39	0.521861	-18.731
-40	0.522218	-19.2577
-41	0.521196	-19.7759
-42	0.522059	-20.304
-43	0.521455	-20.8231
-44	0.52125	-21.3438
-45	0.521494	-21.8702
-46	0.52078	-22.3878
-47	0.521892	-22.9185
-48	0.521899	-23.4411
-49	0.521778	-23.9614
-50	0.521664	-24.4846
-51	0.521248	-25.0039
-52	0.521322	-25.5228
-53	0.521478	-26.0501
-54	0.519905	-26.5599
-55	0.520452	-27.0848
-56	0.520464	-27.6072
-57	0.521075	-28.1342
-58	0.521609	-28.6629
-59	0.521177	-29.1807
-60	0.520134	-29.6891
-61	0.52189	-30.2315
-62	0.521903	-30.7521
-63	0.520885	-31.2643
-64	0.52132	-31.7897
-65	0.521684	-32.3152
-66	0.522141	-32.8401
-67	0.521767	-33.3577
-68	0.52178	-33.8805
-69	0.521966	-34.4044
-70	0.523077	-34.9352
-71	0.522706	-35.4556

==> figures/lbp_a=2_N=Ni=P=300.dat <==
#N=300	alpha= 2	Ni=300	P=300
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#f_bal		L_bal

0.338712	3.34069

#f_{all the Jias=1}  L_{unfrustrated}


0.5609		0.691429



#x	f		phi	


0	0.421008	4.15888
-1	0.411031	3.74294
-2	0.401948	3.33634
-3	0.393692	2.93873
-4	0.386643	2.54845
-5	0.38067	2.1648
-6	0.37557	1.78659
-7	0.371422	1.4127
-8	0.367456	1.04314
-9	0.364868	0.675994
-10	0.361817	0.312343
-11	0.359647	-0.048699
-12	0.357735	-0.408448
-13	0.354859	-0.762731
-14	0.35311	-1.11827
-15	0.351984	-1.47312
-16	0.350249	-1.82501
-17	0.349295	-2.17623
-18	0.347973	-2.52595
-19	0.346784	-2.87578
-20	0.34746	-3.2284
-21	0.344208	-3.56857
-22	0.3449	-3.92042
-23	0.34359	-4.26599
-24	0.341861	-4.60749
-25	0.342728	-4.95818
-26	0.341651	-5.30064
-27	0.340897	-5.64341
-28	0.341218	-5.98927
-29	0.339295	-6.32688
-30	0.338577	-6.66877
-31	0.340568	-7.02028
-32	0.337172	-7.34863
-33	0.339045	-7.69995
-34	0.338472	-8.03866
-35	0.33585	-8.37056
-36	0.337806	-8.7216
-37	0.338647	-9.07448
-38	0.337074	-9.40535
-39	0.337512	-9.74991
-40	0.336449	-10.0881
-41	0.335887	-10.4218
-42	0.334498	-10.7565
-43	0.336391	-11.1159
-44	0.333459	-11.4311
-45	0.336573	-11.7938
-46	0.336176	-12.1355
-47	0.334542	-12.4595
-48	0.335696	-12.8081
-49	0.336195	-13.158
-50	0.335997	-13.502
-51	0.33783	-13.8542
-52	0.337316	-14.1886
-53	0.337416	-14.5315
-54	0.334462	-14.8379
-55	0.337902	-15.2184
-56	0.336168	-15.5413
-57	0.336541	-15.881
-58	0.337611	-16.2326
-59	0.335044	-16.5431
-60	0.336955	-16.9144
-61	0.340311	-17.2853
-62	0.336391	-17.5861
-63	0.34114	-17.9714
-64	0.339685	-18.3042
-65	0.33911	-18.6336
-66	0.339628	-18.978
-67	0.338719	-19.3121
-68	0.339412	-19.6503
-69	0.340586	-20.0072
-70	0.341244	-20.3673
-71	0.341849	-20.7113
-72	0.343688	-21.0704
-73	0.343724	-21.4295
-74	0.341951	-21.7306
-75	0.347513	-22.164
-76	0.343277	-22.4349
-77	0.342219	-22.7595
-78	0.344046	-23.1283
-79	0.346627	-23.5081
-80	0.343712	-23.7767
-81	0.346585	-24.1856
-82	0.346272	-24.5266
-83	0.346856	-24.8773
-84	0.348032	-25.2274
-85	0.345736	-25.5461
-86	0.348413	-25.9358
-87	0.347504	-26.2474
-88	0.349428	-26.6405
-89	0.351433	-27.0113
-90	0.348246	-27.2792
-91	0.352014	-27.7045
-92	0.35194	-28.0571
-93	0.350884	-28.3771
-94	0.349275	-28.7012
-95	0.353385	-29.1079
-96	0.353314	-29.441
-97	0.35394	-29.8059
-98	0.355496	-30.1947
-99	0.352197	-30.4521
-100	0.351854	-30.769
-101	0.356684	-31.2061
-102	0.355174	-31.5486
-103	0.356179	-31.9193
-104	0.356151	-32.2427
-105	0.359233	-32.6689
-106	0.356514	-32.9381
-107	0.357557	-33.3342
-108	0.359902	-33.7215
-109	0.358673	-34.0437
-110	0.355935	-34.2853
-111	0.3579	-34.6931
-112	0.362978	-35.1584
-113	0.36195	-35.5131
-114	0.357208	-35.6825
-115	0.361379	-36.1899
-116	0.360234	-36.4844
-117	0.357827	-36.7579
-118	0.360438	-37.1848
-119	0.35902	-37.502
-120	0.362863	-37.9415
-121	0.362481	-38.2883
-122	0.363436	-38.6374
-123	0.363413	-39.005
-124	0.362515	-39.3078
-125	0.362539	-39.6742
-126	0.360656	-39.9605
-127	0.36556	-40.4556
-128	0.366076	-40.8169
-129	0.362858	-41.061
-130	0.364402	-41.4541
-131	0.363492	-41.7707
-132	0.363258	-42.0916
-133	0.363165	-42.4296
-134	0.364185	-42.8489
-135	0.361917	-43.099
-136	0.367634	-43.6428
-137	0.366455	-43.9679
-138	0.365736	-44.2633
-139	0.367967	-44.6811
-140	0.365393	-44.9642
-141	0.364599	-45.2749
-142	0.36538	-45.6302
-143	0.367477	-46.0564
-144	0.365435	-46.3453
-145	0.368208	-46.802
-146	0.368084	-47.1464
-147	0.366986	-47.4572
-148	0.370263	-47.8987
-149	0.365795	-48.126
-150	0.37062	-48.6319
-151	0.368892	-48.9058
-152	0.368214	-49.2371
-153	0.369309	-49.6124
-154	0.367576	-49.8961
-155	0.369431	-50.3385
-156	0.370129	-50.6931
-157	0.369866	-51.0607
-158	0.371475	-51.4305
-159	0.369825	-51.7616
-160	0.370528	-52.1357
-161	0.370637	-52.4885
-162	0.37006	-52.7889
-163	0.371855	-53.2103
-164	0.37173	-53.5901
-165	0.366857	-53.705
-166	0.367521	-54.0905
-167	0.369922	-54.5099
-168	0.372088	-54.9843
-169	0.372074	-55.3124
-170	0.372809	-55.72
-171	0.371205	-56.0023
-172	0.370319	-56.297
-173	0.368738	-56.5935
-174	0.372068	-57.1106
-175	0.372227	-57.4293
-176	0.371516	-57.7589
-177	0.371766	-58.1272
-178	0.371763	-58.4884
-179	0.372381	-58.8735
-180	0.37068	-59.1535
-181	0.372564	-59.5576
-182	0.372162	-59.8496
-183	0.369062	-60.0979
-184	0.370983	-60.5435
-185	0.372794	-60.9132
-186	0.371299	-61.2855
-187	0.369899	-61.5502
-188	0.370682	-61.9753
-189	0.372682	-62.3307
-190	0.372235	-62.6906
-191	0.372204	-63.05
-192	0.368996	-63.2739
-193	0.371989	-63.7779
-194	0.370805	-64.0323
-195	0.369836	-64.395
-196	0.36855	-64.722
-197	0.370568	-65.1117
-198	0.37236	-65.5358
-199	0.368388	-65.7275
-200	0.373558	-66.3138
-201	0.369574	-66.525
-202	0.37038	-66.8578
-203	0.369505	-67.1582
-204	0.369866	-67.5496
-205	0.367682	-67.806
-206	0.369737	-68.2866
-207	0.368428	-68.5453
-208	0.37026	-68.9602
-209	0.372484	-69.4582
-210	0.370021	-69.7144
-211	0.366908	-69.9136
-212	0.369915	-70.3721
-213	0.366663	-70.5892
-214	0.369141	-71.0599
-215	0.365941	-71.2483
-216	0.367095	-71.7077
-217	0.368209	-72.0645
-218	0.367469	-72.4535
-219	0.367859	-72.8043
-220	0.364976	-72.973
-221	0.366931	-73.4411
-222	0.366959	-73.784
-223	0.368273	-74.2053
-224	0.36754	-74.5631
-225	0.366517	-74.8361
-226	0.364013	-75.0916
-227	0.365675	-75.5479
-228	0.366474	-75.89
-229	0.36672	-76.2597
-230	0.364067	-76.5193
-231	0.365637	-76.9582
-232	0.367594	-77.3735
-233	0.365465	-77.6214
-234	0.365123	-77.9809
-235	0.364538	-78.2628
-236	0.362453	-78.5141
-237	0.365612	-79.0603
-238	0.363562	-79.294
-239	0.362531	-79.5779
-240	0.364068	-80.0583
-241	0.36146	-80.2727
-242	0.362019	-80.6848
-243	0.361739	-80.9319
-244	0.360745	-81.2414
-245	0.364086	-81.8171
-246	0.361402	-82.0367
-247	0.360477	-82.3394
-248	0.361688	-82.6826
-249	0.359128	-82.9797
-250	0.361464	-83.4385
-251	0.360871	-83.7506
-252	0.363	-84.2364
-253	0.360273	-84.4388
-254	0.359236	-84.7059
-255	0.35766	-85.0295
-256	0.361202	-85.587
-257	0.358625	-85.7674
-258	0.361115	-86.2361
-259	0.359077	-86.5171
-260	0.358153	-86.7967
-261	0.357999	-87.1336
-262	0.360518	-87.6121
-263	0.356909	-87.7836
-264	0.357017	-88.1377
-265	0.358259	-88.5624
-266	0.356399	-88.7711
-267	0.357313	-89.2274

==> figures/lbp_a=2_N=Ni=P=300_prova_dumping.dat <==
#N=300	alpha= 2	Ni=300	P=300
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#x	f	df	phi	dphi


0	0.421102	4.15888
1	0.431032	4.58491
1.5	0.435937	4.80166
2.25	0.443055	5.13132
3.375	0.452745	5.63528
5.0625	0.465707	6.41084
7.59375	0.481391	7.60888
11.3906	0.498735	9.46372
17.0859	0.514192	12.3267
25.6289	0.526416	16.7429
38.4434	0.535391	23.5031
57.665	0.54052	33.8056
86.4976	0.543506	49.5086
#129.746	0.515824	72.2435
#194.62	0.377674	93.7045
#291.929	0.138254	77.9303
#437.894	-0.210607	-47.8976
#656.841	-0.668622	-392.497
#985.261	-1.08077	-1016.76

==> figures/lbp_a=2_N=Ni=P=700.dat <==
#N=700	alpha= 2	Ni=700	P=700
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#f_bal		L_bal


0.338712	3.34069


#f_{all the Jias=1}  L_{unfrustrated}


0.5609		0.691429



#x	f	df	phi	dphi


0	0.421091	4.15888
1	0.431045	4.58494
1.5	0.435941	4.80171
2.25	0.442977	5.13133
3.375	0.452801	5.63541
5.0625	0.465585	6.41049
7.59375	0.480629	7.60784
11.3906	0.498229	9.46408
17.0859	0.514322	12.3336
#25.6289	0.448763	17.4265
#38.4434	0.692262	26.7189

==> figures/lbp_a=3_N=Ni=P=300.dat <==
#N=300	alpha= 3	Ni=300	P=300
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#f_bal		L_bal

0.153048	5.23213



#f_{all Jias=1}  L_{all Jias=1}



0.5287		0.693062



#x	f		phi	


0	0.278496	6.23832
-1	0.253269	5.97284
-2	0.233872	5.72966
-3	0.219739	5.50302
-4	0.209208	5.28887
-5	0.201373	5.0828
-6	0.195001	4.88476
-7	0.189024	4.69266
-8	0.183586	4.50592
-9	0.180699	4.32102
-10	0.178704	4.13872
-11	0.174918	3.96087
-12	0.17091	3.78697
-13	0.171197	3.6078
-14	0.168402	3.43907
-15	0.167989	3.26518
-16	0.167994	3.09179
-17	0.163057	2.93066
-18	0.165182	2.75542
-19	0.161267	2.59662
-20	0.159474	2.43281
-21	0.161161	2.25982
-22	0.158153	2.10384
-23	0.159607	1.93083
-24	0.159668	1.76634
-25	0.157513	1.6101
-26	0.160288	1.43739
-27	0.157605	1.28274
-28	0.154013	1.13633
-29	0.152398	0.977499
-30	0.155151	0.802404
-31	0.153367	0.648638
-32	0.153011	0.490905
-33	0.152969	0.328433
-34	0.153947	0.163627
-35	0.149842	0.0268269
-36	0.149251	-0.131812
-37	0.151309	-0.301349
-38	0.150254	-0.454081
-39	0.152019	-0.629992
-40	0.147491	-0.75933
-41	0.151824	-0.942833
-42	0.15051	-1.09391
-43	0.154284	-1.28266
-44	0.152333	-1.42595
-45	0.150816	-1.5714
-46	0.152084	-1.74342
-47	0.151331	-1.89326
-48	0.15272	-2.05909
-49	0.148388	-2.1848
-50	0.148533	-2.34064
-51	0.148377	-2.50656
-52	0.153475	-2.70759
-53	0.151131	-2.83711
-54	0.153476	-3.02424
-55	0.151152	-3.1608
-56	0.151834	-3.31954
-57	0.15233	-3.48468
-58	0.152726	-3.64043
-59	0.154894	-3.83085
-60	0.151523	-3.9454
-61	0.154327	-4.14935
-62	0.156687	-4.32875
-63	0.154198	-4.44461
-64	0.152365	-4.56965
-65	0.156315	-4.79233
-66	0.155092	-4.94137
-67	0.155074	-5.08836
-68	0.157456	-5.28032
-69	0.156772	-5.43073
-70	0.15737	-5.57996
-71	0.158524	-5.77287
-72	0.158267	-5.93202
-73	0.157668	-6.05965
-74	0.164519	-6.33506
-75	0.158455	-6.40485
-76	0.160026	-6.58976
-77	0.161356	-6.75144
-78	0.163674	-6.96636
-79	0.16106	-7.08108
-80	0.16363	-7.28096
-81	0.166464	-7.48841
-82	0.163774	-7.58886
-83	0.168553	-7.84713
-84	0.167053	-7.95254
-85	0.16614	-8.11825
-86	0.163707	-8.23567
-87	0.168749	-8.49022
-88	0.169389	-8.67053
-89	0.169702	-8.83091
-90	0.175177	-9.07683
-91	0.167778	-9.10431
-92	0.16971	-9.31052
-93	0.173591	-9.54695
-94	0.174885	-9.74545
-95	0.176113	-9.9017
-96	0.174465	-10.0565
-97	0.178981	-10.3013
-98	0.174167	-10.3468
-99	0.176698	-10.59
-100	0.177088	-10.7588
-101	0.179623	-10.9376
-102	0.181548	-11.189
-103	0.179223	-11.2873
-104	0.180558	-11.4615
-105	0.182104	-11.6697
-106	0.181779	-11.8424
-107	0.181319	-11.9741
-108	0.184058	-12.2097
-109	0.182239	-12.3359
-110	0.188205	-12.6622
-111	0.179621	-12.5944
-112	0.183539	-12.8314
-113	0.182865	-13.0076
-114	0.18637	-13.2421
-115	0.187096	-13.4483
-116	0.18609	-13.5753
-117	0.187955	-13.8174
-118	0.187135	-13.9175
-119	0.186119	-14.0743
-120	0.190198	-14.3452
-121	0.190895	-14.5384
-122	0.189767	-14.6461
-123	0.191397	-14.8776
-124	0.19307	-15.0965
-125	0.194327	-15.339
-126	0.193043	-15.4387
-127	0.192321	-15.5642
-128	0.194568	-15.7988
-129	0.193384	-15.9523
-130	0.194712	-16.1301
-131	0.195427	-16.3453
-132	0.194089	-16.47
-133	0.19073	-16.5639
-134	0.194593	-16.8119
-135	0.195932	-17.0487
-136	0.193939	-17.0844
-137	0.196016	-17.3143
-138	0.199477	-17.6367
-139	0.195551	-17.6874
-140	0.196606	-17.8678
-141	0.199403	-18.166
-142	0.200487	-18.3152
-143	0.200347	-18.5468
-144	0.200628	-18.6694
-145	0.200115	-18.8442
-146	0.201606	-19.1261
-147	0.203727	-19.2948
-148	0.202337	-19.419
-149	0.204316	-19.687
-150	0.199516	-19.6591
-151	0.201405	-19.9031
-152	0.20465	-20.2
-153	0.201727	-20.2347
-154	0.203509	-20.5265
-155	0.202096	-20.6494
-156	0.204029	-20.8933
-157	0.205154	-21.0686
-158	0.205804	-21.2113
-159	0.203543	-21.3567
-160	0.205404	-21.6202
-161	0.20281	-21.6619
-162	0.204669	-21.9094
-163	0.204811	-22.0837
-164	0.206435	-22.3382
-165	0.206285	-22.5372
-166	0.203285	-22.5593
-167	0.205501	-22.8157
-168	0.206775	-23.0454
-169	0.207288	-23.2255
-170	0.206696	-23.3892
-171	0.210279	-23.7204
-172	0.205204	-23.6283
-173	0.209767	-24.0157
-174	0.205143	-23.9767
-175	0.206616	-24.1853
-176	0.210307	-24.5765
-177	0.20824	-24.6449
-178	0.208019	-24.8157
-179	0.211671	-25.1302
-180	0.20793	-25.1381
-181	0.208508	-25.3366
-182	0.210658	-25.6326
-183	0.209297	-25.7028
-184	0.210628	-25.9546
-185	0.209863	-26.1297
-186	0.208799	-26.2197
-187	0.209066	-26.4375
-188	0.210959	-26.6532
-189	0.209512	-26.8205
-190	0.211178	-27.0583
-191	0.211052	-27.2201
-192	0.208873	-27.2613
-193	0.208242	-27.4394
-194	0.210982	-27.7607
-195	0.210745	-27.9612
-196	0.206944	-27.9396
-197	0.208779	-28.147
-198	0.209237	-28.3259
-199	0.208379	-28.4907
-200	0.208182	-28.6993
-201	0.209879	-28.9653
-202	0.21042	-29.0939
-203	0.208727	-29.2828
-204	0.209071	-29.4504
-205	0.211804	-29.7612
-206	0.208327	-29.8096
-207	0.210402	-30.0782
-208	0.210858	-30.2192
-209	0.20991	-30.3343
-210	0.210216	-30.5836
-211	0.210187	-30.7837
-212	0.208306	-30.7997
-213	0.206145	-30.8824
-214	0.206193	-31.055
-215	0.205681	-31.2177
-216	0.207496	-31.4954

==> figures/lbp_a=3_N=Ni=P=300_prova_dumping.dat <==
#N=300	alpha= 3	Ni=300	P=300
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#x	f	df	phi	dphi


0	0.27863	6.23832
1	0.306331	6.53081
1.5	0.319344	6.68733
2.25	0.336716	6.93361
3.375	0.359001	7.32491
5.0625	0.383378	7.9498
7.59375	0.417037	8.9552
11.3906	0.444268	10.5468
17.0859	0.458456	13.044
25.6289	0.465228	16.9162
38.4434	0.477982	23.0004
57.665	0.484309	32.3262
#86.4976	0.46972	46.2785
#129.746	0.314093	60.2794
#194.62	-0.222891	14.0038
#291.929	-1.20968	-277.167

==> figures/lbp_a=3_N=Ni=P=700.dat <==
#N=700	alpha= 3	Ni=700	P=700
#step0=100, L and sigma sampled every 2 steps over 1000 steps
#f_bal		L_bal


0.153048	5.23213



#f_{all Jias=1}  L_{all Jias=1}


0.5287		0.693062


#x	f	df	phi	dphi


0	0.278451	6.23832
1	0.3066	6.53092
1.5	0.319622	6.68744
2.25	0.337079	6.93389
3.375	0.358804	7.32575
5.0625	0.384636	7.95256
7.59375	0.415939	8.95739

==> figures/lbpb_a=1_N=Ni=100_P=1000.dat <==
#N=100	alpha= 1	Ni=100	P=1000
#step0=100, L and f sampled every 2 steps over 1000 steps
#f_bal(computed on the same instance as PD)		L_bal	


0.521705	1.51066


#x	f	df	phi	dphi



0	0.521686	1.51066
-0.5	0.521755	1.24978
-1	0.521573	0.989081
-1.5	0.521597	0.728257
-2	0.521591	0.467453
-2.5	0.521545	0.206795
-3	0.521542	-0.0539744
-3.5	0.521489	-0.314628
-4	0.521657	-0.575976
-4.5	0.521549	-0.836257
-5	0.521454	-1.09665
-5.5	0.521519	-1.35765
-6	0.521557	-1.61866
-6.5	0.521289	-1.8779
-7	0.521338	-2.13896
-7.5	0.521476	-2.40043
-8	0.521377	-2.66049
-8.5	0.521381	-2.92115
-9	0.521441	-3.18208
-9.5	0.521295	-3.44164
-10	0.521417	-3.70328
-10.5	0.521428	-3.96414
-11	0.521312	-4.22386
-11.5	0.521259	-4.48339
-12	0.521123	-4.74335
-12.5	0.521122	-5.00434
-13	0.521085	-5.2643
-13.5	0.521318	-5.52616
-14	0.521189	-5.78581
-14.5	0.521231	-6.04607
-15	0.521136	-6.30641
-15.5	0.521182	-6.56799
-16	0.520867	-6.82607
-16.5	0.521161	-7.08717
-17	0.520984	-7.34645
-17.5	0.520869	-7.60639
-18	0.521069	-7.86774
-18.5	0.520835	-8.12752
-19	0.520984	-8.38727
-19.5	0.52064	-8.64738
-20	0.52145	-8.91147
-20.5	0.521328	-9.17118
-21	0.520256	-9.42451
-21.5	0.520764	-9.68839
-22	0.520428	-9.94659
-22.5	0.521206	-10.2104
-23	0.521059	-10.4702
-23.5	0.521029	-10.7307
-24	0.520954	-10.9911
-24.5	0.520672	-11.2485
-25	0.52045	-11.5046
-25.5	0.52016	-11.7636
-26	0.521405	-12.0332
-26.5	0.521418	-12.2947
-27	0.521341	-12.5524
-27.5	0.521086	-12.8105
-28	0.519745	-13.0649
-28.5	0.521377	-13.3342
-29	0.52003	-13.5842
-29.5	0.521423	-13.8545
-30	0.521008	-14.11
-30.5	0.518692	-14.3564
-31	0.520791	-14.6317
-31.5	0.519771	-14.8822
-32	0.520107	-15.1451
-32.5	0.520609	-15.4106
-33	0.52188	-15.6735
-33.5	0.520627	-15.9282
-34	0.520585	-16.1884
-34.5	0.522274	-16.4623
-35	0.520906	-16.7109
-35.5	0.521589	-16.9722
-36	0.520618	-17.2285
-36.5	0.519274	-17.4757
-37	0.521943	-17.7537
-37.5	0.522177	-18.0177
-38	0.520836	-18.2636
-38.5	0.523651	-18.5429
-39	0.521737	-18.792
-39.5	0.521088	-19.0465
-40	0.520645	-19.3026
-40.5	0.522095	-19.57
-41	0.523655	-19.8407
-41.5	0.523197	-20.1014
-42	0.521287	-20.3413
-42.5	0.523276	-20.6176
-43	0.520847	-20.8572
-43.5	0.52271	-21.1373
-44	0.521486	-21.3872
-44.5	0.523732	-21.6615
-45	0.522399	-21.903
-45.5	0.522938	-22.1758
-46	0.522876	-22.4301
-46.5	0.523016	-22.6967
-47	0.522204	-22.9459
-47.5	0.522039	-23.2051
-48	0.525114	-23.4921
-48.5	0.523554	-23.7336
-49	0.523366	-23.9911
-49.5	0.522686	-24.2487
-50	0.525314	-24.5289
-50.5	0.524041	-24.7809
-51	0.527218	-25.0668
-51.5	0.524414	-25.2993
-52	0.520998	-25.5326
-52.5	0.525405	-25.8303
-53	0.521017	-26.0379
-53.5	0.521099	-26.2981
-54	0.523376	-26.5914
-54.5	0.529506	-26.9022
-55	0.525117	-27.1146
-55.5	0.524429	-27.3759
-56	0.527893	-27.6743
-56.5	0.527603	-27.924
-57	0.525188	-28.1537
-57.5	0.526172	-28.4344
-58	0.527683	-28.7003
-58.5	0.52796	-28.9666
-59	0.527645	-29.2234
-59.5	0.524467	-29.4268
-60	0.527464	-29.7424
-60.5	0.529243	-30.0272
-61	0.52825	-30.2603
-61.5	0.526233	-30.5039
-62	0.528343	-30.7952
-62.5	0.526499	-31.0199
-63	0.526073	-31.2772
-63.5	0.529907	-31.5782
-64	0.530429	-31.8551
-64.5	0.526723	-32.0652
-65	0.526137	-32.3193
-65.5	0.532181	-32.6505
-66	0.532358	-32.9016
-66.5	0.531088	-33.1626
-67	0.525372	-33.3309
-67.5	0.523603	-33.5653
-68	0.531062	-33.9353
-68.5	0.530307	-34.1854
-69	0.528774	-34.4185
-69.5	0.526363	-34.6453
-70	0.529512	-34.9287
-70.5	0.52654	-35.18
-71	0.527968	-35.4383
-71.5	0.533235	-35.7867
-72	0.532357	-36.0297
-72.5	0.532787	-36.2949
-73	0.528989	-36.468
-73.5	0.533303	-36.8255
-74	0.532566	-37.0634
-74.5	0.532674	-37.3342
-75	0.53388	-37.6029
-75.5	0.530777	-37.8107
-76	0.53233	-38.1046
-76.5	0.533808	-38.393
-77	0.53247	-38.6363
-77.5	0.533227	-38.8977
-78	0.533936	-39.1584
-78.5	0.532117	-39.4081
-79	0.532474	-39.6651
-79.5	0.532731	-39.9365
-80	0.537618	-40.2755
-80.5	0.533032	-40.4543
-81	0.536631	-40.788
-81.5	0.532256	-40.9493
-82	0.532463	-41.2319
-82.5	0.536789	-41.5732
-83	0.532389	-41.7257
-83.5	0.533067	-41.9994
-84	0.532086	-42.2503
-84.5	0.529774	-42.4744
-85	0.534546	-42.8162
-85.5	0.534135	-43.0636
-86	0.531787	-43.3104
-86.5	0.535715	-43.6256
-87	0.535746	-43.8838
-87.5	0.535277	-44.1362
-88	0.53308	-44.3686
-88.5	0.533361	-44.6064
-89	0.532731	-44.8823
-89.5	0.533592	-45.1337
-90	0.535078	-45.4534
-90.5	0.531706	-45.6147
-91	0.535663	-45.995
-91.5	0.537074	-46.2569
-92	0.53301	-46.4564
-92.5	0.532961	-46.7288
-93	0.536412	-47.0438
-93.5	0.535271	-47.2877
-94	0.531636	-47.4605
-94.5	0.534812	-47.7719
-95	0.532748	-47.9888
-95.5	0.532717	-48.2813
-96	0.535471	-48.5863
-96.5	0.534499	-48.8448
-97	0.539506	-49.1796
-97.5	0.536116	-49.3951
-98	0.533012	-49.5728
-98.5	0.53482	-49.9035
-99	0.53356	-50.1176
-99.5	0.535141	-50.3952
-100	0.535029	-50.6677
-100.5	0.539074	-51.0127
-101	0.535428	-51.1905
-101.5	0.532165	-51.4078
-102	0.537343	-51.7772
-102.5	0.534999	-51.9719
-103	0.535352	-52.2672
-103.5	0.537861	-52.5828
-104	0.532954	-52.7204
-104.5	0.533672	-52.9828
-105	0.534368	-53.274
-105.5	0.530029	-53.4275
-106	0.534394	-53.8127
-106.5	0.53435	-54.0635
-107	0.531563	-54.2596
-107.5	0.532485	-54.5675
-108	0.533295	-54.8404
-108.5	0.53285	-55.0884
-109	0.537716	-55.4631
-109.5	0.536504	-55.711
-110	0.53254	-55.8744
-110.5	0.534755	-56.1908
-111	0.53075	-56.3362
-111.5	0.533347	-56.6749
-112	0.53394	-56.9514
-112.5	0.529215	-57.0768
-113	0.534929	-57.456
-113.5	0.532381	-57.6893
-114	0.534386	-58.0038
-114.5	0.534804	-58.2719
-115	0.529131	-58.3779
-115.5	0.532015	-58.7426
-116	0.534723	-59.0761
-116.5	0.532686	-59.2113
-117	0.533657	-59.5574
-117.5	0.532353	-59.783
-118	0.5363	-60.1474
-118.5	0.530675	-60.2653
-119	0.532647	-60.5788
-119.5	0.535483	-60.9211
-120	0.531677	-61.0953
-120.5	0.531418	-61.3409
-121	0.52952	-61.5542
-121.5	0.531231	-61.8572
-122	0.530406	-62.1094
-122.5	0.534549	-62.4922
-123	0.532831	-62.678
-123.5	0.530644	-62.9115
-124	0.533388	-63.2286
-124.5	0.5316	-63.4802
-125	0.52687	-63.5611
-125.5	0.531469	-63.9826
-126	0.530936	-64.2323
-126.5	0.531314	-64.4393
-127	0.535507	-64.8667
-127.5	0.531873	-65.0158
-128	0.535368	-65.3823
-128.5	0.53348	-65.5978
-129	0.530192	-65.7866
-129.5	0.532473	-66.0991
-130	0.533012	-66.4123
-130.5	0.530625	-66.5639



0	0.521686	1.51066
1	0.52169	2.03234
1.5	0.521769	2.2933
2.25	0.521724	2.68451
3.375	0.521937	3.27212
5.0625	0.521925	4.15272
7.59375	0.521982	5.47418
11.3906	0.522353	7.45899
17.0859	0.522559	10.4364
25.6289	0.522434	14.9075


0	0.521686	1.51066
0.5	0.521711	1.77151
1	0.521743	2.03239
1.5	0.521793	2.29334
2	0.521794	2.55423
2.5	0.521705	2.81489
3	0.521841	3.07614
3.5	0.521954	3.33744
4	0.521846	3.59799
4.5	0.521946	3.85931
5	0.521895	4.12001
5.5	0.522028	4.38149
6	0.521938	4.64205
6.5	0.521924	4.90288
7	0.522049	5.16472
7.5	0.522091	5.42588
8	0.522157	5.68728
8.5	0.522027	5.94722
9	0.522172	6.20957
9.5	0.522127	6.4704
10	0.522219	6.73193
10.5	0.522201	6.99311
11	0.522194	7.25379
11.5	0.522302	7.51601
12	0.52227	7.77657
12.5	0.522278	8.0379
13	0.522355	8.29968
13.5	0.522331	8.56127
14	0.522459	8.82283
14.5	0.52238	9.08315
15	0.522471	9.34627
15.5	0.522486	9.60734
16	0.522477	9.86811
16.5	0.522583	10.1302
17	0.522607	10.3909
17.5	0.522579	10.6529
18	0.522493	10.9134
18.5	0.522627	11.1767
19	0.522434	11.4356
19.5	0.522546	11.6989
20	0.522705	11.9616
20.5	0.522708	12.2228
21	0.522872	12.485
21.5	0.52273	12.7471
22	0.522458	13.0049
22.5	0.522944	13.2718
23	0.522626	13.5297
23.5	0.523096	13.7986
24	0.522907	14.0579
24.5	0.523539	14.3268
25	0.522272	14.5772
25.5	0.522175	14.8371
26	0.522566	15.1054
26.5	0.522702	15.3677
27	0.522155	15.6267
27.5	0.522659	15.8935
28	0.522741	16.1559

==> figures/lbprr_l=4_Ni=P=1e4.dat <==
#N= 30 L=4 Ni= 10000 P= 10000
#step0=1000, L and f sampled every 1 steps over 1000 steps
#f_{ran}	L_{ran}

0.513401	2.77259


#f_{bal}	L_{bal}


0.448794	1.79176


#f_{all Jia=1}  L_{all Jia=1}


0.579582		0.693147

#f_{x=1}	L_{x=1 computed as log(2)+L/K*log(2**K-1) - x * f}


0.5166091291315138001		2.77108


#x	f	df	phi	dphi


0	0.51363958222373318208	2.7725887222397811449
-1	0.51062698565566577713	2.2604189996032792997
-1.1000000000000000888	0.51026203343535625478	2.2094311760160230129
-1.2100000000000001865	0.51005215481511489983	2.1531619563911670312
-1.331000000000000405	0.5095507453586494151	2.0916175456168848434
-1.4641000000000006231	0.50916689697300787643	2.0237707933203710198
-1.6105100000000007743	0.50851264123258355099	1.9495551112209972278
-1.7715610000000010515	0.5082478101153724559	1.8673023160495283435
-1.9487171000000014232	0.50759210335395277269	1.777477555727716485
-2.1435888100000015655	0.50700585773367556897	1.6785083370733246966
-2.3579476910000018997	0.50635152463362231856	1.5698331347394796076
-2.5937424601000023117	0.50535176923658209347	1.4511118232876958345
-2.8531167061100028981	0.50468499444620196215	1.319664987739986195
-3.1384283767210034988	0.50370506376581358765	1.1759879560455779313
-3.4522712143931042483	0.50274130945997086428	1.0179972898480942334
-3.7974983358324148064	0.50160416056176426736	0.84463426072441105674
-4.1772481694156562426	0.50030165230973322466	0.65469329727672587182
-4.5949729863572219557	0.49902256872359407325	0.44557965193380155711
-5.0544702849929441513	0.49762268785581564856	0.21644181924176741916
-5.5599173134922388329	0.49612502226482657619	-0.034653247077802262766
-6.115909044841463249	0.49430012430131586854	-0.30933205260592444574
-6.727499949325610018	0.49239168675334088476	-0.61088400187631286542
-7.4002499442581717304	0.490727918771561189	-0.94276366287441248915
-8.1402749386839889922	0.48885813702458724705	-1.3053775625159786955
-8.9543024325523887796	0.48680933656909486373	-1.702495295674179232
-9.8497326758076280129	0.48485739269577043942	-2.1378397579486083657
-10.834705943388390992	0.48259003816062495673	-2.6137475328220318715
-11.918176537727230624	0.47992935560734206746	-3.1327960481916719004
-13.109994191499954042	0.47794740138261859741	-3.7040532406955293254
-14.420993610649951222	0.47576679145675315752	-4.3314183465491069569
-15.863092971714948476	0.47371411266935448126	-5.0123931957087108913
-17.449402268886444745	0.47200739249235557082	-5.7668355767025403225
-19.194342495775089219	0.46978725645754382256	-6.5887779132398094362
-21.113776745352598851	0.466543006436546559	-7.4801994728809333424
-23.225154419887861224	0.46634255740218932829	-8.4752952240236680836
-25.547669861876649122	0.46064963919914525547	-9.5400830981458710767
-28.102436848064314745	0.46130769697978690758	-10.728659501259031117
-30.912680532870748351	0.45902409967684665304	-12.01816039303537309
-34.003948586157825673	0.45630552062424678539	-13.42807318142075701
-37.404343444773608951	0.45363510020787067845	-14.969549245705039198
-41.144777789250973399	0.45133604592692577739	-16.651373581793563972
-45.25925556817607287	0.45051546123604202521	-18.508037415428347572
-49.785181124993684421	0.4503069848932055308	-20.547447709172587338
-54.763699237493057126	0.44903613558635102621	-22.778422134747216887
-60.240069161242367102	0.44907553762071472647	-25.241373061122345689
-66.264076077366610207	0.44880711018732188933	-27.941253798447291956
-72.890483685103276912	0.44850500245374913533	-30.91586283395312762
-80.17953205361361313	0.44881150228617139319	-34.19122689719409891
-88.197485258974978706	0.4488023623508383686	-37.792971881616921337
-97.017233784872487945	0.44879965068946026108	-41.750429752867432853
-106.71895716335974669	0.44879666091975378706	-46.102199493948717191
-117.39085287969572846	0.44879439604211546211	-50.895093562580257185
-129.12993816766530131	0.44879412594499035194	-56.158946903689127339
-142.04293198443184565	0.4487942458008888913	-61.95415137366609315
-156.24722518287504158	0.44879412018835340703	-68.329517039914435372
-171.87194770116255427	0.44879411523609258339	-75.34060079154636469
-189.05914247127881822	0.448794116033869539	-83.055524697159398784
-207.96505671840671425	0.44879411594431317667	-91.541814462792558516
-228.76156239024740557	0.44879411593319762375	-100.87599220116942433
-251.63771862927217171	0.44879411593202700459	-111.14370721293630595
-276.80149049219943436	0.44879411593165841055	-122.43374904162408257
-304.48163954141938348	0.44879411593270779335	-134.85485416613425969
-334.92980349556137298	nan	inf
-368.42278384511752165	nan	inf
-405.2650622296292795	nan	inf
-445.79156845259223019	nan	inf


0	0.51363958222373318208	2.7725887222397811449
1	0.5166091291315138001	3.2877501597000722278
1.1000000000000000888	0.51684751823433705553	3.3393765305100924223
1.2100000000000001865	0.51712971057306100775	3.3962116341941235298
1.331000000000000405	0.51750063187591521796	3.4588429787158236905
1.4641000000000006231	0.51785251607121907114	3.5277145491498962393
1.6105100000000007743	0.51823979139995612897	3.6035418717855680626
1.7715610000000010515	0.51859571680306792985	3.6868984385420984218
1.9487171000000014232	0.51910281305345318259	3.7788484533585222636
2.1435888100000015655	0.51970801933527477345	3.8802577606592283388
2.3579476910000018997	0.52035661405797295487	3.9919179042627419562
2.5937424601000023117	0.52083299494798795948	4.1143218199527096246
2.8531167061100028981	0.52160621351025993064	4.2498142786973822638
3.1384283767210034988	0.52226447162609801467	4.3984965561950479795
3.4522712143931042483	0.52313012604078812373	4.5629562251485058511
3.7974983358324148064	0.52395883375411633764	4.7436473116424728858
4.1772481694156562426	0.52473642023944755408	4.9422612062471582561
4.5949729863572219557	0.52571474841207121997	5.1617570762082749525
5.0544702849929441513	0.52673841983183011806	5.4035826984674368845
5.5599173134922388329	0.52784058747088424823	5.6701233221759590464
6.115909044841463249	0.52898429375261724061	5.9637887400726974363
6.727499949325610018	0.53023530686411524115	6.2878900581584407092
7.4002499442581717304	0.53153726712986948399	6.645447964654557893
8.1402749386839889922	0.53296406938186846602	7.0395936396156244541
8.9543024325523887796	0.53437120611757338295	7.4740704815468603783
9.8497326758076280129	0.53572969679878967852	7.9523593772364407073
10.834705943388390992	0.53720942944718341749	8.4801222112312260037
11.918176537727230624	0.53857719560844907747	9.0615695684038009006
13.109994191499954042	0.54051701896424431126	9.7071571191784897792
14.420993610649951222	0.5422008312054531487	10.417250333865180068
15.863092971714948476	0.54367143814345775255	11.19822668078074912
17.449402268886444745	0.5454964811130205149	12.064019884886441503
19.194342495775089219	0.54720374569338758874	13.016702193900862028
21.113776745352598851	0.54899143500783686989	14.06893055554098737
23.225154419887861224	0.55080309939250193807	15.230461001017992828
25.547669861876649122	0.55263502256529140055	16.512517011995505811
28.102436848064314745	0.55443067245090782436	17.925418220060549856
30.912680532870748351	0.55625056442852605088	19.486057163887508636
34.003948586157825673	0.55797285000406926514	21.206949748825039137
37.404343444773608951	0.55977661088286323476	23.109087708062332922
41.144777789250973399	0.56178198493445830053	25.211344180378986835
45.25925556817607287	0.56355080132972323881	27.52527041904215821
49.785181124993684421	0.56527997728822620971	30.07718994586427641
54.763699237493057126	0.56717945170976724611	32.901680454545356724
60.240069161242367102	0.56904668479088016397	36.015501890511814054
66.264076077366610207	0.57077426478050830028	39.446815327773549598
72.890483685103276912	0.57215343708196808592	43.228387847858300574
80.17953205361361313	0.57348730916425116888	47.391206404727057588
88.197485258974978706	0.57455830309679534196	51.982752275115842622
97.017233784872487945	0.57568322258843318551	57.049717206681833659
106.71895716335974669	0.57671742133820691478	62.635980507322500443
117.39085287969572846	0.57754388048168525671	68.790193483545891695
129.12993816766530131	0.5782714682129834749	75.574691444212078295
142.04293198443184565	0.57874352982320553807	83.042595238134651936
156.24722518287504158	0.57910842414595586902	91.26731372196098846
171.87194770116255427	0.57930535818624928623	100.31170769886625749
189.05914247127881822	0.57943623356798257262	110.27274261409576184
207.96505671840671425	0.57950951125985694645	121.22863024318888847
228.76156239024740557	0.57955118843140773777	133.27784657012364278
251.63771862927217171	0.57956515740392244851	146.5383026354344338
276.80149049219943436	0.57957756991419762116	161.12558668161409514
304.48163954141938348	0.5795795201721238854	177.16729289879071985
334.92980349556137298	0.57958137668969200718	194.81349722745164854
368.42278384511752165	nan	-inf
405.2650622296292795	nan	-inf
445.79156845259223019	nan	-inf
490.370725297851493	nan	-inf
539.40779782763672756	nan	-inf

==> figures/lbprr_l=8_Ni=P=2e4_prova_dumping.dat <==
#N= 30 L=8 Ni= 20000 P= 20000
#step0=1000, L and f sampled every 1 steps over 1000 steps
#f_{ran}

0.330198 


#f_{bal}	L_{bal}


0.204441	4.2485


#f_{unfr}  L_{unfr}


0.5293		0.693147


#x	f	df	phi	dphi

0	0.3284375400628999405	5.5451774444795624754
1	0.34577843300438003415	5.8824734533009152048
1.1000000000000000888	0.3474051027163145627	5.9171542700650993749
1.2100000000000001954	0.34902531860718079585	5.9552169569942422158
1.3310000000000003224	0.35100239394835997366	5.9976553210674031441
1.4641000000000004729	0.35291532192411913813	6.0443291446550177111
1.6105100000000006502	0.35528090226312848167	6.0962439089380454707
1.7715610000000008583	0.35770736101959941296	6.1537833220705276376
1.9487171000000011015	0.36031606897627237564	6.2173497706225951762
2.1435888100000013846	0.36301811915725362223	6.2875555064746572699
2.3579476910000017134	0.36602795429138070687	6.3657886208016665388
2.5937424601000020942	0.36915245067593806987	6.4525865977626363969
2.853116706110002534	0.37210980459515133638	6.5482164926235484131
3.1384283767210030408	0.37566799527150439644	6.6548330908339640519
3.4522712143931036236	0.37956985957413874556	6.7743034833064481193
3.7974983358324142927	0.3828474495978131391	6.9045680963289941014
4.1772481694156560592	0.3873624889858766694	7.0526731487853172378
4.5949729863572220359	0.39058381699826504128	7.2130084013816630345
5.0544702849929446478	0.39547015112027513817	7.3949187733990088822
5.5599173134922395614	0.40005053474189506985	7.5965580087291902592
6.1159090448414640115	0.40439969143077488445	7.8202519619367263995
6.7274999493256109557	0.40884107300013545691	8.0684054486233433984
7.4002499442581726489	0.41367159341560660966	8.3458383269545125503
8.1402749386839905708	0.41695547872730257541	8.6517377498672641718
8.9543024325523903513	0.42035939577817386026	8.99235860468169328
9.8497326758076301821	0.42729740646460185292	9.3756768782922119687
10.834705943388394075	0.4335787113832403044	9.7993106647736706385
11.918176537727234445	0.43452188766637565723	10.262389594918626637
13.109994191499958948	0.44274185010807806792	10.791122753961581264
14.420993610649956007	0.44164815742663468285	11.367123856610058856
15.863092971714952889	0.45372786838366673543	12.02166883405147467
17.449402268886449586	0.45336720716799708969	12.732110687469766909
#19.194342495775096095	0.48894154396351727264	13.585558405160220681
21.113776745352607411	0.47174418972808490136	14.434168497040708957
23.225154419887870027	0.46721788351824401937	15.401056762496970101
25.547669861876659093	0.46962124510188747771	16.489935442110510697
28.102436848064327271	0.48645690154879733628	17.735081501099460174
30.912680532870762494	0.49482153007787459727	19.088635402421949089
34.00394858615784149	0.49198662781173464189	20.564168329851584993
37.404343444773628661	0.4868640881982513372	22.17409983563069209
#REMOVED BY HEND THESE POINTS
#41.14477778925099485	0.65551817805047097763	24.687075323042384639
#45.259255568176097989	0.62899975204464928782	26.657981903251299655
49.785181124993711808	0.506519196355883803	28.316802365548103315
54.763699237493087411	0.51655790074263998506	30.85556428137247173
60.240069161242401016	0.51571563036361914257	33.647093327900788412
66.264076077366646469	0.5156448179160473301	36.635098477650618914
72.890483685103317005	0.51596954311205165365	39.969971422910315795
80.179532053613655179	0.51956324972531273089	43.702276563159730749
88.197485258975027819	0.525506537820432234	47.913383098635933977
97.017233784872538432	0.52384920633324005357	52.368826059312215043
106.71895716335980089	0.52466552173378594925	57.390717576951320589
117.39085287969579046	0.52647921356943806672	62.979961738604969324
129.12993816766537994	0.52720552334621727806	69.13408791120211494
142.0429319844319294	0.52802786506133000824	75.928113724503031867
156.24722518287513495	0.53005500027497733486	83.463659449171101967
171.87194770116266232	0.52899749988632949627	91.694021196130504836
189.05914247127894381	0.52905871983365336227	100.7791151012473842
207.96505671840685499	0.52925047055622319748	110.78190113933952266
228.76156239024755895	0.52936117198038481991	121.79699988364692165
251.63771862927233516	0.52928143574891014025	133.90191416060101026
276.80149049219959104	0.52928958899727166117	147.20665293855670031
304.48163954141957471	0.52930862942556916465	161.8619254089704137
334.92980349556155922	0.52930941011158505081	177.9846373529151119
368.42278384511774489	0.52931012684497147748	195.70744349636101644
405.26506222962955209	0.52931030337515717595	215.20982939912731091
445.7915684525925433	0.52931033283301770877	236.65774125295013697
490.37072529785183722	0.52931032958653679438	260.25544253484208435
539.40779782763706451	0.52931034362025506301	286.21639781784061896
593.34857761040081886	0.52931034474143099765	314.7647337056001895
652.68343537144095345	0.52931034386255399133	346.1775856641873248
717.95177890858510678	0.52931034386531675921	380.71764940326140736
789.74695679944368121	0.529310343865541209	418.71723368321060343
868.72165247938811949	0.52931034386555498791	460.52355925872710962
955.5938177273270086	0.52931034386555479796	506.50354881649886352
1051.1531995000597943	0.52931034386555458155	557.0838346553773528
1156.2685194500658671	0.52931034386555449048	612.72286914602394692
1271.8953713950725565	0.52931034386555412792	673.92167357903202074
1399.0849085345799251	0.52931034386555464097	741.24105402044686297
1538.9933993880380418	0.5293103438655551384	815.3059717865036653
1692.8927393268419828	0.52931034386555443063	896.76946173569118237
1862.1820132595263314	0.52931034386555502087	986.36647870985281106
2048.4002145854791299	0.52931034386555458589	1084.93662270346978
2253.2402360440272249	0.52931034386555421813	1193.3591102595106479
2478.5642596484301474	nan	-inf
2726.4206856132733823	nan	-inf

==> figures/lbprr_l=8_Ni=P=5e4.dat <==
#N= 30 L=8 Ni= 50000 P= 50000
#step0=1000, L and f sampled every 1 steps over 1000 steps
#f_{ran}

0.330198 


#f_{bal}	L_{bal}

0.204441	4.2485


#x	f	df	phi	dphi


0	0.3283999381085038749	5.5451774444795622898
-1	0.31101790959076680565	5.225510976772537397
-1.1000000000000000888	0.3092450567239310999	5.1945658888512262763
-1.2100000000000001865	0.30732370100926331702	5.1608042640472415741
-1.331000000000000405	0.30545187843867616095	5.1236371689281146047
-1.4641000000000006231	0.30376871082021406067	5.0825526943305963101
-1.6105100000000007743	0.30124813916014847592	5.0385494589728434534
-1.7715610000000010515	0.29850371947513121285	4.9906909734240967325
-1.9487171000000014232	0.29632725552941252545	4.9372815616048093545
-2.1435888100000015655	0.29326218328056530282	4.8804638338182346757
#-2.1435888100000015655	0.29335370574311792069	4.8801435666813137715
-2.3579476910000018997	0.290554879325368276	4.8174487299077526359
-2.5937424601000023117	0.28719911525688335274	4.7498097610126883694
-2.8531167061100028981	0.28365993372237419123	4.6763866162253542313
-3.1384283767210034988	0.28069479763971916242	4.5954229597816844688
-3.4522712143931042483	0.2773380802705407433	4.5076917935448967967
-3.7974983358324148064	0.27384402926984297011	4.4123488449973358172
-4.1772481694156562426	0.27005295613070590122	4.3092963192055933064
-4.5949729863572219557	0.26692723654996974858	4.1966447316324355654
-5.0544702849929441513	0.26379178389654356351	4.0745159955624004056
-5.5599173134922388329	0.2597604856400828055	3.9430433025571787198
-6.115909044841463249	0.25734801239680216156	3.7975419396710030639
-6.727499949325610018	0.25295287587784720529	3.6434936823552988017
-7.4002499442581717304	0.25182700967950655269	3.4711103204227811148
-8.1402749386839889922	0.24845760675651185068	3.2871551523189879163
-8.9543024325523887796	0.24528474607817862818	3.0873987739008015296
-9.8497326758076280129	0.24263750892832014472	2.8689449017389989649
-10.834705943388390992	0.24050358874008104237	2.6298866868409049857
-11.918176537727230624	0.23891657522704345951	2.3727612314027552998
-13.109994191499954042	0.23468303096547593611	2.0943939889776004293
-14.420993610649951222	0.23505260425790819312	1.7844792859240641292
-15.863092971714948476	0.22989455479220044509	1.458567188686032523
-17.449402268886444745	0.22794832997857472634	1.0925042142874445972
-19.194342495775089219	0.22798185122667469216	0.69153335678718974577
-21.113776745352598851	0.22588485585732342997	0.26262842645766681926
-23.225154419887861224	0.22009906792473366011	-0.19909560621530886237
-25.547669861876649122	0.22189613103064509403	-0.71746170014225185696
-28.102436848064314745	0.22219190309145098183	-1.2898356924582117244
-30.912680532870748351	0.21941594478419901293	-1.908847983322999653
-34.003948586157825673	0.20563106531353181339	-2.5307730739053226898
-37.404343444773608951	0.21695744364293467754	-3.3063375672560937346
-41.144777789250973399	0.20278117466886413922	-4.0340612882700952468
-45.25925556817607287	0.20737051329759648155	-4.9290971657498232616
-49.785181124993684421	0.20530991132920650699	-5.870115085678264677
-54.763699237493057126	0.20504208469457196884	-6.8891065052506519351
-60.240069161242367102	0.20508485554831867859	-8.0167999822159572432
-66.264076077366610207	0.20233664313255594891	-9.2253212804936879365
-72.890483685103276912	0.20426167733802902404	-10.626052952017460029
-80.17953205361361313	0.20446852030682638457	-12.112327008094212033
-88.197485258974978706	0.20445737733250179957	-13.781838053874707839
-97.017233784872487945	0.2044419161316071154	-15.583896115258994541
-106.71895716335974669	0.20444038958498467196	-17.568154514417756218
-117.39085287969572846	0.20444271850332462748	-19.754529586870035018
-129.12993816766530131	0.20444010804479173515	-22.149262337945856416
-142.04293198443184565	nan	inf
-156.24722518287504158	nan	inf




1	0.34561102448659575259	5.8822890552751783133
1.1000000000000000888	0.34721692092790501505	5.9168815341453813161
1.2100000000000001865	0.34888423477741703493	5.9550566691304371858
1.331000000000000405	0.35106999670738847641	5.9977578919619345399
1.4641000000000006231	0.35302137458870763709	6.0444328293623250659
1.6105100000000007743	0.35524994195878090153	6.0962065801022653488
1.7715610000000010515	0.3579945996862923252	6.1542505414392802976
1.9487171000000014232	0.36020969406020153514	6.2171413153999335321
2.1435888100000015655	0.36303636752240731056	6.2877193728765021774
2.3579476910000018997	0.36588715681957495462	6.3656696952647457977
#2.3579476910000018997	0.36602306663013184362	6.3659835618932429924
2.5937424601000023117	0.36901982493427976095	6.4522875708937306172
2.8531167061100028981	0.37251122736665465141	6.5490048225869781362
3.1384283767210034988	0.37602327366696108868	6.655740979688246739
3.4522712143931042483	0.37974124889890070733	6.774391153902545426
3.7974983358324148064	0.38345760237301540485	6.9062119330920133109
4.1772481694156562426	0.38728056066144578296	7.0524918228959236899
4.5949729863572219557	0.39136292029062857978	7.2151278070595381564
5.0544702849929441513	0.39534583566795955534	7.3952107001092102223
5.5599173134922388329	0.39961758648469825062	7.5962017521308098367
6.115909044841463249	0.40430848118837925398	7.8204359326540213715
6.727499949325610018	0.40812095317006580331	8.0677006315211201581
7.4002499442581717304	0.41270173188474057469	8.3444656360349114266
8.1402749386839889922	0.41718831176360016144	8.6529883994142480219
8.9543024325523887796	0.42246256232746048909	8.9958738962876694245
9.8497326758076280129	0.42912534971609872514	9.3796935158097625163
10.834705943388390992	0.43160506495329542531	9.8051761607802845333
11.918176537727230624	0.44466080246500538919	10.299501680082997268
13.109994191499954042	0.48573955503328569705	11.015298741767296065
14.420993610649951222	0.6117806650718664585	12.371599224598654132
15.863092971714948476	0.71281184627291693801	13.868998875178107255
17.449402268886444745	0.7895521042611113316	15.482785932424889097
19.194342495775089219	0.84223559106975365296	17.21726404728514126
21.113776745352598851	0.87680819275275112545	19.085985037219870719
23.225154419887861224	0.91027458925447923832	21.22272542695080233
25.547669861876649122	0.93402149880060569842	23.528383134894497175
28.102436848064314745	0.95677472024660659145	26.118120312221662971
30.912680532870748351	0.95689130586086346142	28.956547215690932262
34.003948586157825673	0.98638395393884437112	32.184418913189659861
37.404343444773608951	1.0122557085729280146	35.77318092483525902
41.144777789250973399	1.017991008191160951	39.756594417103940486
45.25925556817607287	1.0233938630043182272	44.225570028710535553
49.785181124993684421	1.0261942376948818278	49.153072010078318499
54.763699237493057126	1.0306899688231219159	54.71380652818930912
60.240069161242367102	1.0350111313016432391	60.861697756682644922
66.264076077366610207	1.0394594514555617337	67.710822495306160818
72.890483685103276912	1.0442325615373366787	75.310916596037998261
80.17953205361361313	1.0485004179442229955	83.697892200074591074
88.197485258974978706	1.053454880604838273	92.954415040398259862
97.017233784872487945	1.0572818022377328262	103.05836733395818783
106.71895716335974669	1.0620098770238852737	114.21511125801197295
117.39085287969572846	1.0664968484837213936	126.41233969893562517
129.12993816766530131	1.0706649425452186009	139.76305774788625058
142.04293198443184565	1.0744774539019781301	154.36481567120756608
156.24722518287504158	1.0784527781609920538	170.36763326220057024
171.87194770116255427	nan	-inf

==> figures/lsprr_l=12_Ni=P=75e3.dat <==
#N=300	 L=12	Ni=75000	P=75000
#step0=1000, L and sigma sampled every 1 steps over 2000 steps
#x	sigma	dsigma	phi	dphi



-3	-0.000242377359902290479	8.2615995417948511204
-3.1000000000000000888	-0.0015329788726925475117	8.2616054235914582193
-3.2000000000000001776	-0.0019543268943280622807	8.2603772606193217598
-3.3000000000000002665	-0.0026935453034697687258	8.2604632203006307378
-3.4000000000000003553	-0.0045230262359103878822	8.2622471091610059091
-3.5000000000000004441	-0.0053611795352530577929	8.2618902442290966803
-3.6000000000000005329	-0.0074557897507481207811	8.2637303855687562759
-3.7000000000000006217	-0.0083190779437964934573	8.2638507623650276912
-3.8000000000000007105	-0.0091574421156130902943	8.2648865158307387446
-3.9000000000000007994	-0.010661843491359235259	8.2662022985576335543
-4.0000000000000008882	-0.011685078947183846765	8.2673371498975178895
-4.1000000000000005329	-0.011306445498110440084	8.2677433080320952286
-4.2000000000000001776	-0.01359217904300091817	8.2700192361452042888
-4.2999999999999998224	-0.01368161292536274054	8.2703751968823500107
-4.3999999999999994671	-0.015310504891699494578	8.2729505886379453017
-4.4999999999999991118	-0.015091904167030545381	8.2731280020664641484
-4.5999999999999987566	-0.016999933305235082059	8.2753529617544145935

==> figures/lsprr_l=13_Ni=P=1e4.dat <==
#N=300	 L=13	Ni=10000	P=10000
#step0=1000, L and sigma sampled every 1 steps over 2000 steps
#sigma_{bal}	L_{bal}

				8.1409

#x	sigma	dsigma	phi	dphi

0	0.0085060035561508318125	9.0109133472792883879
-0.10000000000000000555	0.0063656130865683557829	9.0101691464395887721
-0.2000000000000000111	0.004309346769145072642	9.0095963249427235553
-0.30000000000000004441	0.0018201252645695387145	9.0092889751522999831
-0.4000000000000000222	-0.001668782205415775266	9.0096314807415378567
-0.5	-0.0032080501252340631879	9.0094082675257531889
-0.5999999999999999778	-0.0063775170581941154069	9.0101703853035619574
-0.69999999999999995559	-0.009779594197174112935	9.0112144335087780433
-0.79999999999999993339	-0.012727358325403725914	9.0126223878682942825
-0.89999999999999991118	-0.014574383833732662552	9.01330639285312607
-0.99999999999999988898	-0.01796922424038016608	9.0153829762200423659
-1.0999999999999998668	-0.018278067821481114308	9.0156175395929132321
-1.1999999999999999556	-0.021550585259763943569	9.0185251164655593215
-1.3000000000000000444	-0.024269195359143624913	9.0207672971453156663
-1.4000000000000001332	-0.025453319624835657464	9.0221782151969094343
-1.500000000000000222	-0.0299506104761537717	9.0267183436142985897
-1.6000000000000003109	-0.030767546288605229776	9.0285444009653073039
-1.7000000000000003997	-0.034201357999860348968	9.0329921820980416669
-1.8000000000000004885	-0.034756884203325899563	9.034787224580739462
-1.9000000000000005773	-0.039660957690577536283	9.0404300747150809769
-2.0000000000000004441	-0.041118566768544528856	9.0440026060617597636
-2.1000000000000005329	-0.043127710947552966303	9.0486086604705366909
-2.2000000000000006217	-0.044726404309365808132	9.0528642629625863947
-2.3000000000000007105	-0.044613188509081247446	9.0540784093313781966
-2.4000000000000007994	-0.048584626560256527483	9.0610569449296605171
-2.5000000000000008882	-0.05151357756877228411	9.0650192143471954864
-2.600000000000000977	-0.055004323845564861983	9.0729596969167012332
-2.7000000000000010658	-0.056380036047736670213	9.0788976421322580279
-2.8000000000000011546	-0.060125419490097531394	9.0854727869564602116
-2.9000000000000012434	-0.061578775326880386132	9.0895523973454022126
-3.0000000000000013323	-0.064958562138502706773	9.0988982688602657589
-3.1000000000000014211	-0.073344402681661424737	9.1101347415444742239
-3.2000000000000015099	-0.070109999665437072736	9.1128340200695490125
-3.3000000000000015987	-0.074140897573088615502	9.1205715634747388521
-3.4000000000000016875	-0.084396952145706194415	9.1362931779986809033
-3.5000000000000017764	-0.079761090759725927768	9.1365143691274148807
-3.6000000000000018652	-0.12489186818032615989	9.1727650854284501492
-3.700000000000001954	-0.08966192635864711491	9.1604137717870806057
-3.8000000000000020428	-0.31282265844076784234	9.2746134463540954584
-3.9000000000000021316	-0.42284745138220136695	9.3789544196243532781
-4.0000000000000017764	-0.13222358099171094281	9.2258576407588765989
-4.1000000000000014211	-0.16851705149230600256	9.2523820560326690554
-4.2000000000000010658	-0.1486340148773019898	9.2396577105284176668
-4.3000000000000007105	-1.4482627734735644687	9.9664507746159127777
-4.4000000000000003553	-2.3893306158961005181	10.558538159445882698
-4.5	-0.33452319582721079527	9.4172412380175138935
-4.5999999999999996447	-0.12934296585147952996	9.2947657682941908774
-4.6999999999999992895	-1.6011231054916792438	10.349433633820607881
-4.7999999999999989342	-0.27829807602656719823	9.4468530642110479789
-4.8999999999999985789	15.165756182248369299	10.017759474167089451
-4.9999999999999982236	-1.3459842830332449104	10.27066161709651837
-5.0999999999999978684	-0.53227678286750323977	9.6176111605145582217
-5.1999999999999975131	-0.21521769067937501774	9.4581763712339572692
-5.2999999999999971578	-1.4900896143687036854	10.730905943989618834
-5.3999999999999968026	-2.6091269413528306309	12.647202515352013563
-5.4999999999999964473	-2.1893772063740946088	11.930067338620512274
-5.599999999999996092	-4.1215836877291938123	18.509844925244436808
-5.6999999999999957367	-0.63520390729031905863	9.9875513941268501128
-5.7999999999999953815	-1.8452270661761032144	14.763495590689126757
-5.8999999999999950262	-3.7050299527302463787	18.865176100959502037
-5.9999999999999946709	-1.7811377089134321494	12.029821847748200625
-6.0999999999999943157	1.3876351618342450678	13.549847790814489201
-6.1999999999999939604	-1.892925035725348426	12.399455889416362453
-6.2999999999999936051	-2.3513907081706824087	13.577457279448163163
-6.3999999999999932498	-2.4372805030278841265	15.105738934784817218
-6.4999999999999928946	-3.4428655320215382218	20.244794393820789935
-6.5999999999999925393	-3.8547586590731715006	21.935550094136107901
-6.699999999999992184	-3.1126418115575726908	21.44008380004681058
-6.7999999999999918288	0.59960573944417738801	13.079288232906199241
-6.8999999999999914735	-1.468501156948846198	11.961418733852175578
-6.9999999999999911182	-2.0046038714478600085	18.217847189363151728
-7.0999999999999907629	-2.7761863711976144664	19.219441280243827919
-7.1999999999999904077	-1.8946750190099699296	14.384504252384040512
-7.2999999999999900524	-2.1752238125759992826	16.148799944100332482
-7.3999999999999896971	-2.01517914698095435	14.224583721166647265
-7.4999999999999893419	-2.5168779379180117317	18.439900069793889514
-7.5999999999999889866	1.8372594772966461818	20.699044177897263808
-7.6999999999999886313	-9.8176280217873443945	24.54892464301978805
-7.799999999999988276	-2.4953610947166451339	35.183769706848337933
-7.8999999999999879208	-3.4979913336344945485	29.699235006721966812
-7.9999999999999875655	-0.74556177464239503649	17.482568377905295165
-8.0999999999999872102	2.521854628470306281	19.123864225004165718
-8.199999999999986855	-1.581562194113928399	20.698214954566054757
-8.2999999999999864997	-2.9886789742305177597	29.236559305032315592
-8.3999999999999861444	4.6854703770497607707	23.935045346339762773
-8.4999999999999857891	-2.4743533084587729931	34.029860682391721127
-8.5999999999999854339	-3.3131064458984282872	31.811883859600762037
-8.6999999999999850786	1.6932513923923284693	37.347396329080652322
-8.7999999999999847233	-2.0407510875043852749	18.35429039812437324



0	0.0085060035561508318125	9.0109133472792883879
0.10000000000000000555	0.010178157009491428653	9.0118301752164153839
0.2000000000000000111	0.012306463837517211957	9.01300156102270833
0.30000000000000004441	0.013849723618481801779	9.014269072958597917
0.4000000000000000222	0.015093755594664859387	9.0156036570289632692
0.5	0.016928639653708499324	9.0174245134622506015
0.5999999999999999778	0.017696763612900512364	9.0188780472776990393
0.69999999999999995559	0.019329444780400995008	9.0211318719424760104
0.79999999999999993339	0.02017742677602563095	9.0229776901669787037
0.89999999999999991118	0.021018230158862172274	9.0249985277703963504
0.99999999999999988898	0.022186529533702703532	9.0275855158084183927
1.0999999999999998668	0.022367560302743116907	9.0292487502564711122
1.1999999999999999556	0.023240161358449973328	9.0318758851345641858
1.3000000000000000444	0.023437480675035815558	9.0336791621750549552
1.4000000000000001332	0.024459837646404247735	9.0367649650060801747






1	0.0219715	9.02737
1.1	0.0224487	9.0292
1.21	0.0228542	9.03158
1.331	0.0236783	9.03462
1.4641	0.0241254	9.03745
1.61051	0.0248702	9.04118
1.77156	0.0257846	9.04625
1.94872	0.0257332	9.04968
2.14359	0.026024	9.05464
2.35795	0.026528	9.06075
2.59374	0.0267504	9.06729
2.85312	0.0269055	9.0747
3.13843	0.0267607	9.08247
3.45227	0.0262646	9.09008


==> figures/pbN15B100.dat <==
#N=15	L=8	Nsamples=100000	Nbin=100
#Average=0.195836	Sigma=nan
#f	1/N*log(p(f))


0	-0.169902
0.05	-0.172054
0.07	-0.155245
0.09	-0.135222
0.11	-0.127111
0.12	-0.115857
0.13	-0.106898
0.14	-0.101597
0.15	-0.0468755
0.16	-0.0875826
0.17	-0.0377431
0.18	-0.00855429
0.19	-0.0355748
0.2	-0.0114762
0.21	0
0.22	-0.0111202
0.23	-0.0249183
0.24	-0.0208054
0.25	-0.0502553
0.26	-0.0665309
0.27	-0.113158
0.28	-0.157812
0.29	-0.216584
0.3	-0.311909
0.31	-0.390652
0.32	-0.573374
0.33	-0.619584

==> figures/pbN21B100.dat <==
#N=21	L=8	Nsamples=100000	Nbin=100
#Average=0.19784	Sigma=nan
#f_{bal}		0	

0.204441		0



#f	1/N*log(p(f))


0	-0.218305
0.03	-0.228367
0.05	-0.227903
0.07	-0.213973
0.08	-0.203209
0.09	-0.15582
0.1	-0.146264
0.11	-0.139812
0.12	-0.129171
0.13	-0.0865848
0.14	-0.0762977
0.15	-0.0706337
0.16	-0.0456567
0.17	-0.0252183
0.18	-0.0178562
0.19	-0.00440757
0.2	-0.00108891
0.21	0
0.22	-0.00343555
0.23	-0.0118314
0.24	-0.0322377
0.25	-0.0576327
0.26	-0.0959613
0.27	-0.147104
0.28	-0.213629
0.29	-0.319649
0.3	-0.396289

==> figures/pbN27B100.dat <==
#N=27	L=8	Nsamples=100000	Nbin=100
#Average=0.199063	Sigma=nan
#f	1/N*log(p(f))


0	-0.265539
0.03	-0.285501
0.04	-0.291211
0.05	-0.285501
0.06	-0.291211
0.07	-0.229212
0.08	-0.220032
0.09	-0.182157
0.1	-0.171503
0.11	-0.154278
0.12	-0.128453
0.13	-0.109901
0.14	-0.0866875
0.15	-0.0676744
0.16	-0.045834
0.17	-0.0310385
0.18	-0.0164892
0.19	-0.00644747
0.2	-0.0011827
0.21	0
0.22	-0.00626696
0.23	-0.0210402
0.24	-0.044255
0.25	-0.0813004
0.26	-0.128377
0.27	-0.193468
0.28	-0.268761

==> figures/pbN39B100.dat <==
#N=39	L=8	Nsamples=100000	Nbin=100
#Average=0.200757	Sigma=nan
#f	1/N*log(p(f))


0.1	-0.256429
0.11	-0.20009
0.12	-0.16601
0.13	-0.140486
0.14	-0.111948
0.15	-0.0858433
0.16	-0.0623156
0.17	-0.0382614
0.18	-0.0202541
0.19	-0.00685334
0.2	0
0.21	-0.000591883
0.22	-0.0116871
0.23	-0.0340054
0.24	-0.0699934
0.25	-0.124742
0.26	-0.20009
0.27	-0.256429

==> figures/pbN45B100.dat <==
#N=45	L=8	Nsamples=100000	Nbin=100
#Average=0.201373	Sigma=nan
#f	1/N*log(p(f))


0.12	-0.189772
0.13	-0.182295
0.14	-0.133118
0.15	-0.101796
0.16	-0.0722998
0.17	-0.0445637
0.18	-0.0231378
0.19	-0.00748481
0.2	0
0.21	-0.00136928
0.22	-0.0139859
0.23	-0.0408777
0.24	-0.0832724
0.25	-0.143562

==> figures/pbN60B100.dat <==
#N=60	L=8	Nsamples=100000	Nbin=100
#Average=0.20215	Sigma=nan
#f	1/N*log(p(f))


0.14	-0.173179
0.15	-0.138521
0.16	-0.0909374
0.17	-0.0569841
0.18	-0.0284076
0.19	-0.00925669
0.2	0
0.21	-0.00188472
0.22	-0.0182366
0.23	-0.0504467
0.24	-0.101901

==> figures/pbN75B100.dat <==
#N=75	L=8	Nsamples=100000	Nbin=100
#Average=0.202519	Sigma=nan
#f	1/N*log(p(f))


0.15	-0.140758
0.16	-0.106559
0.17	-0.0642708
0.18	-0.0324998
0.19	-0.0107027
0.2	0
0.21	-0.00257877
0.22	-0.0202643
0.23	-0.0566262
0.24	-0.122274

==> figures/prN15B100.dat <==
#N=15	L=8	Nsamples=100000	Nbin=100
#Average=0.326413	Sigma=nan
#f	1/N*log(p(f))


0	-0.618058
0.05	-0.618058
0.07	-0.571848
0.09	-0.479429
0.11	-0.498607
0.12	-0.488331
0.13	-0.447061
0.14	-0.429177
0.15	-0.391312
0.16	-0.395911
0.17	-0.347362
0.18	-0.310383
0.19	-0.307162
0.2	-0.268608
0.21	-0.220144
0.22	-0.209165
0.23	-0.188875
0.24	-0.151674
0.25	-0.131902
0.26	-0.0986232
0.27	-0.0846567
0.28	-0.0604708
0.29	-0.0390867
0.3	-0.0241721
0.31	-0.0180505
0.32	-0.00699336
0.33	0
0.34	-0.00362331
0.35	-0.00625181
0.36	-0.0179601
0.37	-0.0336214
0.38	-0.0594068
0.39	-0.0886146
0.4	-0.128669
0.41	-0.178157
0.42	-0.243607
0.43	-0.323469
0.44	-0.406188
0.45	-0.471576
0.46	-0.618058

==> figures/prN21B100.dat <==
#N=21	L=8	Nsamples=100000	Nbin=100
#Average=0.32677	Sigma=nan
#f	1/N*log(p(f))


0.13	-0.448279
0.14	-0.415272
0.15	-0.395964
0.16	-0.415272
0.17	-0.355616
0.18	-0.355616
0.19	-0.296943
0.2	-0.278976
0.21	-0.245969
0.22	-0.214343
0.23	-0.178449
0.24	-0.148592
0.25	-0.123205
0.26	-0.098193
0.27	-0.0735817
0.28	-0.052183
0.29	-0.0356879
0.3	-0.0208196
0.31	-0.00872007
0.32	-0.0025414
0.33	0
0.34	-0.00139156
0.35	-0.00743579
0.36	-0.0199375
0.37	-0.0373015
0.38	-0.0622542
0.39	-0.0969866
0.4	-0.138622
0.41	-0.197922
0.42	-0.256595
0.43	-0.322609
0.44	-0.415272

==> figures/prN27B100.dat <==
#N=27	L=8	Nsamples=100000	Nbin=100
#Average=0.327387	Sigma=nan
#f	1/N*log(p(f))


0.19	-0.294632
0.2	-0.272863
0.21	-0.259243
0.22	-0.216701
0.23	-0.182227
0.24	-0.155675
0.25	-0.125046
0.26	-0.0987706
0.27	-0.0759759
0.28	-0.0531825
0.29	-0.0346849
0.3	-0.0211697
0.31	-0.00997671
0.32	-0.00234425
0.33	0
0.34	-0.00205191
0.35	-0.00925563
0.36	-0.0222344
0.37	-0.0410655
0.38	-0.0660973
0.39	-0.101973
0.4	-0.144374
0.41	-0.199069
0.42	-0.277225

==> figures/prN39B100.dat <==
#N=39	L=8	Nsamples=100000	Nbin=100
#Average=0.327313	Sigma=nan
#f	1/N*log(p(f))


0.22	-0.214377
0.23	-0.196604
0.24	-0.161872
0.25	-0.131084
0.26	-0.098295
0.27	-0.0741977
0.28	-0.0524566
0.29	-0.0335051
0.3	-0.0188836
0.31	-0.00811306
0.32	-0.00159264
0.33	0
0.34	-0.00264115
0.35	-0.0107019
0.36	-0.0240984
0.37	-0.0443513
0.38	-0.0695544
0.39	-0.10754
0.4	-0.151202
0.41	-0.200028
0.42	-0.249923

==> figures/prN60B100.dat <==
#N=60	L=8	Nsamples=100000	Nbin=100
#Average=0.337097	Sigma=nan
#f	1/N*log(p(f))


0.07	-0.143448
0.24	-0.166552
0.25	-0.166552
0.26	-0.110431
0.27	-0.0805682
0.28	-0.0552258
0.29	-0.0352183
0.3	-0.0196692
0.31	-0.00844989
0.32	-0.00172168
0.33	0
0.34	-0.00253975
0.35	-0.0107362
0.36	-0.0398874
0.74	-0.035672

==> figures/psaN18.dat <==
#N=18 Ni=100 r=1.1
#L	p_{SAT}
#added
4   1.
#
5	1.
6	.54
7	.04
8	.02
9	.01
10	0.


==> figures/psaN27.dat <==
#N=27 Ni=100 r=1.1
#L	p_{SAT}
#added
4   1.
#
5	1.
6	.85
7	.02
8	.01
9	.01
10	0.


==> figures/psaN36.dat <==
#N=36 Ni=100 r=1.1
#L	p_{SAT}

#added
4   1.
5	1.
#	
6	1.	
7	.12
8	.03
9	.02
10	0.


==> figures/psaN45.dat <==
#N=45 Ni=100 r=1.1
#L	p_{SAT}

#added
4   1.
5.	1.
#	
6	1.
7	.49
8	.02
9	.02
10	0.
11	0.
		

==> figures/psaN54.dat <==
#N=54 Ni=100 r=1.1
#L	p_{SAT}

	
#added
4   1.
5	1.
6	1.
#
7	0.93
8	0.01
9	0.03
10	0.
11	0.
12	0.

==> figures/psaN9.dat <==
#N=9 Ni=100 r=1.1
#L	p_{SAT}
#added
4   1.
#
5	1.
6	.28
7	.05
8	.01
9	0.
10	0.
